Active Value Querying to Minimize Additive Error in Subadditive Set Function Learning

Subadditive set functions play a pivotal role in computational economics (especially in combinatorial auctions), combinatorial optimization or artificial intelligence applications such as interpretable machine learning. However, specifying a set function requires assigning values to an exponentially large number of subsets in general, a task that is often resource-intensive in practice, particularly when the values derive from external sources such as retraining of machine learning models. A~simple omission of certain values introduces ambiguity that becomes even more significant when the incomplete set function has to be further optimized over. Motivated by the well-known result about inapproximability of subadditive functions using deterministic value queries with respect to a multiplicative error, we study a problem of approximating an unknown subadditive (or a subclass of thereof) set function with respect to an additive error -- i. e., we aim to efficiently close the distance between minimal and maximal completions. Our contributions are threefold: (i) a thorough exploration of minimal and maximal completions of different classes of set functions with missing values and an analysis of their resulting distance; (ii) the development of methods to minimize this distance over classes of set functions with a known prior, achieved by disclosing values of additional subsets in both offline and online manner; and (iii) empirical demonstrations of the algorithms' performance in practical scenarios.

==> figures/domains/convex_10.txt <==
step largest_coalitions largest_coalitions_err random_eval random_eval_err expected_ugreedy expected_ugreedy_err expected_greedy expected_greedy_err solve_greedy solve_greedy_err solve_greedy_worst solve_greedy_worst_err eval_ln eval_ln_err eval_ln_lin eval_ln_lin_err eval eval_err eval_lin eval_lin_err
0 1012.0 0.0 1012.0 0.0 1012.0 0.0 1012.0 0.0 1012.0 0.0 1012.0 0.0 1012.0 0.0 1012.0 0.0 1012.0 0.0 1012.0 0.0
1 544.0682236217712 8.09794424777721 961.02 6.938619488344955 535.0850924358946 5.814116873160099 531.7750723880248 5.210030027815074 510.0000110560297 1.0358210098819921e-05 1011.0 0.0 543.3499311992762 7.480547200037495 544.7112287533545 6.0314012556653065 536.4260052591015 6.860968893487511 536.7480059195371 6.11557158361572
2 290.386758242086 6.165376624566802 918.05 8.233012814274009 282.75634712171757 4.780236621620953 279.65030948387437 4.1273563509389355 255.01047824445052 0.006647774255030844 1010.0 0.0 292.9936032462831 5.980309766111571 291.5714025067903 5.353840210325057 289.69097597661107 5.258672246181563 290.3950451339839 5.15794522499405
3 157.97135637357306 4.598565915407951 874.5300351408872 10.27041514684807 149.48741443496363 3.3732744900526725 148.1229523756597 2.9906137270938578 127.06326148459739 0.027432692805654375 1009.0 0.0 157.974880799931 4.07144118585067 158.93418870424094 3.6241448676891084 157.0622644944763 3.4237395343997834 153.08792452863855 3.3485436969780293
4 84.14806367347077 2.6038345854506 843.3800349189447 10.642705166379939 79.25818364870423 2.067175971235769 78.77356810619621 1.7188756849290037 63.14937942925613 0.05687824049247512 1008.0 0.0 84.77957799021112 2.65758872272625 89.40291255332237 2.843963847928472 85.2186889401758 2.0281028994151487 83.00524156685407 2.405190675282179
5 44.57045581609376 1.4161434532034496 810.7000342531173 10.990540677743004 42.81086604638989 1.3675093231825808 42.61675404890937 1.3866373950046404 31.317166269992804 0.09351475824361793 1007.0 0.0 45.93508182007199 1.8813688547289342 48.811169241520304 1.6866726231203863 46.973081368039274 1.5126073705416558 45.779196428706406 1.8629266623110858
6 24.26243623081738 0.8585103590810919 783.3600308499999 11.302172348927945 23.176119757350694 0.9359060500868726 22.883677927508316 0.8306612774832285 15.51888235078061 0.1288782864234959 1006.0 0.0 25.23526951692802 1.2168719825423429 25.97273072470467 0.954565394099171 25.7970709329004 1.114848149965999 24.413802726095827 1.0942374328559272
7 13.301309613110583 0.6158993409767941 757.8000295183452 11.512436328788564 12.513396248890048 0.6352682876216024 12.173043706819692 0.4696692204145686 7.720236427035141 0.15503564906859513 1005.0 0.0 13.433533797514805 0.7746871228919979 14.368364047549123 0.6387557830990332 13.398989315275493 0.7167466672961293 13.168341528043156 0.7092912120637948
8 6.589357766881797 0.3806431668417507 731.5200282606714 11.599500775387774 6.552529738147544 0.4088992083280025 6.284745382804707 0.33461484975371003 3.8702130591705672 0.15714356511852662 1004.0 0.0 6.783643995698895 0.443096752948982 7.979152411123021 0.5037175241687515 7.007687800976594 0.49432803548831605 6.858776746264913 0.4624220510806946
9 3.0829437733035445 0.2522486070312507 713.3300262631942 12.492464123095642 3.177798922651704 0.2725931500998106 2.9306626449045847 0.22808239148738027 1.95165596790814 0.15101043599352876 1003.0 0.0 3.154789535423347 0.24046637069372948 3.8597588133028773 0.3607319941304893 3.4851142569726563 0.3730712820610567 3.359311741990395 0.3435014333778928
10 1.0702218759130482 0.1665086841314314 692.0200207886139 12.737349521002086 1.2933200404633527 0.23267955685417036 1.0488529786006264 0.155093974640546 0.9234247589176097 0.13839058629068848 1002.0 0.0 1.0864558371969821 0.1367713313571093 1.5732876964569615 0.23788442122887873 1.3731927834274225 0.26362021316184453 1.3314023066649268 0.2759345156014411
11 0.9451238455281663 0.14093403169768576 671.0500221311241 12.539326131797857 1.1166532341966757 0.18744208654674693 0.9399055165757619 0.1368610681967662 0.614341870041224 0.10966861088530606 1001.0 0.0 1.020077106095227 0.1268184861164801 1.4659670276424766 0.22134313909320863 1.2462033282572305 0.22264360849893938 1.2479078374160546 0.2606242311737933
12 0.8705591914135039 0.12887725053386212 648.5217604294951 12.534954500628258 0.9951449070715729 0.16271895032931039 0.8472872812985328 0.11939755684654649 0.442556794380635 0.0860814911504253 1000.0 0.0 1.0043398863089146 0.1241645008292552 1.3024971214131087 0.1806733458951923 1.2079124539152997 0.2198309597840879 1.170871637125296 0.2511855505332004
13 0.8435832266558765 0.12755948720063545 630.3839003557883 12.37415054779096 0.8861825763787814 0.1391317036840382 0.7677749686303289 0.11193404822844162 0.3285068593113591 0.06864665855190048 999.0 0.0 1.002416952539102 0.12378115707233932 1.2284412688784903 0.1719016440420274 1.0730373249224423 0.19033965480650053 1.1249563305925574 0.24527276719317484
14 0.82122108338511 0.12526878578712078 617.801339637839 12.131227500098806 0.805318501216909 0.1274473222748262 0.7021953061300864 0.09500396885737149 0.24682165179329793 0.05402473914388147 998.0 0.0 1.0006148035437479 0.12348823692702686 1.1092032676203596 0.14537246646159246 1.028038184621246 0.18379284402308652 1.0883908243785 0.24389432911027736
15 0.8053774225430688 0.12442058874546731 602.3313353173406 11.986825607454074 0.7348751696702521 0.10751647217815632 0.6468149864560764 0.0843814105045297 0.19154105515984782 0.043416128557451014 997.0 0.0 1.0002109797230094 0.123496387815982 1.0417400289418126 0.1421318787244415 0.9595620727557658 0.17109346772340994 0.9566645014520205 0.1958774104192028
16 0.776459967505604 0.12029269157111426 585.561229700844 11.759928030482854 0.6723771147299142 0.09738264764296795 0.5976617075412912 0.07752328690317481 0.14173927458569366 0.03383088580943913 996.0 0.0 0.9994418718550361 0.12351900868211632 0.9918511493978545 0.13311914578845793 0.8832489198460454 0.1483767422515196 0.8754744602493284 0.17477506156892905
17 0.7626298951627117 0.11882529208687172 569.7712922399292 11.82932359747056 0.6199686388220006 0.08834726946610452 0.5541588982372722 0.07251854474268207 0.10961500048929246 0.026642721285828223 995.0 0.0 0.9891058830996132 0.12171017380949936 0.9332512293620807 0.12778715480637665 0.8214336146536685 0.14196721549578337 0.8233553350872939 0.16201169965708875
18 0.7506178495310354 0.11705969587016966 557.4510768379282 11.63560117528056 0.575935042617848 0.07890696947781374 0.5160061205436517 0.06507737670024809 0.08842697762418116 0.02218209898210427 994.0 0.0 0.9716317254852039 0.12089560525076722 0.8499177540889598 0.10984129077438778 0.78683520555277 0.13859137818988299 0.7482547143895689 0.13932629715875147
19 0.7398372037765758 0.11630769130298454 537.7819395329602 11.582349231604177 0.5339529412410209 0.07020070095436695 0.47791017559936333 0.06062525708365675 0.06897302289866857 0.018003418618015583 993.0 0.0 0.9403208491289662 0.1165164777773842 0.7980327924359507 0.10611843197844455 0.7363792984292283 0.12206771345349406 0.7101283844635301 0.13477287554059794
20 0.6667476072343697 0.10105877556014227 524.5531569653842 11.502504649895979 0.4955186513344049 0.06504843662763486 0.4422642356824927 0.05472020729812094 0.05265881568589264 0.015079507031462056 992.0 0.0 0.9116362031283781 0.11190078010263424 0.7453041500043827 0.09505304998446437 0.6790910480347531 0.10811547717241357 0.6833057780468276 0.13135740201532004
21 0.6203086599249182 0.0936585698481337 511.07133144614795 11.415338529191121 0.46070750888156276 0.060756787373985266 0.4131120101168797 0.05164513569572889 0.04178894206089246 0.012237718503813477 991.0 0.0 0.8895737133864513 0.1089091413500914 0.698248134683567 0.08441477726332079 0.6480748104331632 0.10564312638582589 0.6404707036019448 0.12061816951343773
22 0.5783556044581175 0.0867999985150147 497.5677749449351 11.128748774897467 0.42872037008780095 0.05583083905990717 0.3861595329702378 0.047109532043945655 0.03304061960165977 0.009798439779121659 990.0 0.0 0.8894555762494821 0.10891763492919442 0.6606183668492619 0.07926965161515143 0.602124494096699 0.09686662254529363 0.5978523125563815 0.1085180768731436
23 0.5444006547253167 0.08162006669795868 486.8402383902001 10.861642764417303 0.39854633207701873 0.052327412705608846 0.360177044280301 0.04441513698688011 0.026300115533590622 0.007907994240050821 989.0 0.0 0.8781561208864807 0.10533044039409914 0.6338863750797775 0.07506240052459326 0.5617977932959479 0.09421697570094492 0.5368477071484552 0.09528179041613129
24 0.5101340365056959 0.07677951804229109 475.72927007866645 10.63288333256411 0.3713848147996979 0.050171779457210575 0.3377652063533611 0.041187876573084495 0.02043811536713956 0.006531571627872013 988.0 0.0 0.8766073850060414 0.10542553872459848 0.5960792995733324 0.07172770825367689 0.5391933500753264 0.09080246175065755 0.49213984614690637 0.08596566194757402
25 0.49337242778162016 0.07586243942005522 470.31223414836523 10.338146541797988 0.3457008037169186 0.04583003005642191 0.3182817153109425 0.03747028699846024 0.014596864405979449 0.005450510281205854 987.0 0.0 0.8598985372694342 0.10250394656894894 0.5591774598143485 0.06885477803229562 0.5201061386184623 0.08861018915908044 0.4763744500750412 0.08512527666010807
26 0.4761586735470835 0.0725034027795334 463.4287588750927 10.372604654195 0.3239833563429556 0.04345782323758081 0.30008774764087404 0.035282507114880596 0.012020239123793528 0.004598883525128675 986.0 0.0 0.84803197308794 0.10184029178924354 0.5196987094306155 0.06503201271912809 0.4909138770741005 0.08439124061283652 0.45927622451904343 0.083525402676828
27 0.46549542328505145 0.07122381505124986 458.2368539021617 10.225343160962378 0.3035383175105484 0.04088164248977054 0.2823963914968041 0.032593388030875296 0.009900217927937983 0.0038166019020268783 985.0 0.0 0.7858362076390921 0.09525746617866175 0.48908877871850714 0.05960214505455095 0.4802264920988379 0.08300770941574614 0.416148746193631 0.07202148725172437
28 0.44613030305581414 0.06918237009702585 446.3834655490667 10.1818184460613 0.28396802889388406 0.039166824311123324 0.2647592544987878 0.030439959562532072 0.00832859163632818 0.003215103546378356 984.0 0.0 0.7490615184759131 0.08986679578815833 0.45231535227857234 0.05663135332251886 0.4639688974619016 0.0802791627766924 0.37779653143342073 0.06294709276022782
29 0.40928457280032143 0.05922347233046317 437.9366455362589 9.750971959724813 0.2658820245918763 0.03650850873346569 0.24725609925258074 0.028530090632392202 0.006804994597993896 0.0026387554955091498 983.0 0.0 0.719444583705 0.08829884527789197 0.42221125252668806 0.052832260952038024 0.43801287297875663 0.07299128848855578 0.3547505702056805 0.05761136936396327
30 0.38626079620724346 0.05617173359344774 426.9408195012465 10.095315069982586 0.25032748246052205 0.034140210947968375 0.2306110089250196 0.02670547819666987 0.0052813987083482426 0.0020922653695143213 982.0 0.0 0.6832136336593585 0.08389981875896035 0.39448653216622637 0.047670027917306346 0.40404505628777415 0.06706946009861063 0.3351868149841142 0.055703987773768913
31 0.35573109842053396 0.052060168909971324 422.8514958430615 10.048983214069214 0.23483968635661237 0.03294283470545955 0.21443804014489995 0.024563878993271848 0.0037999312648431395 0.0016267232691357307 981.0 0.0 0.6662848672525644 0.08308910873255189 0.37891282062643256 0.04687845724750171 0.3883658026903497 0.06669405915226288 0.3228745514047305 0.05187397993558116
32 0.34860961990422656 0.05174117320823622 410.6542406646544 10.095648306590798 0.2197258869112218 0.030632901616751983 0.20035399647195437 0.023671760727737134 0.003185702800733502 0.0013816616812456952 980.0 0.0 0.631908668536337 0.07864742797855691 0.3637327866588593 0.043803767990776905 0.34979873458226135 0.05438866355259823 0.30280265088695413 0.04950757386057514
33 0.31994272969765847 0.0489718467462437 404.2155771245702 10.002158191066616 0.20565717934244332 0.02822642568903506 0.18703205602464248 0.022992664802471217 0.0026666301657127757 0.001159371206226416 979.0 0.0 0.6240696374865253 0.07770068008201625 0.3423631599658108 0.04128452800741915 0.3271617192301464 0.0498468962903508 0.2771107996329467 0.04702136482436774
34 0.3040568013724306 0.04768251612437889 399.81739518131565 9.964415676916378 0.19163706173102923 0.026387712133855018 0.17374546724540957 0.02135844623962631 0.0021541478338434443 0.0009374973093758102 978.0 0.0 0.5775129622459008 0.07151097004144452 0.3284599545378268 0.03955698045545518 0.3121603545333199 0.04517043098187228 0.25873631972454747 0.0429153336545081
35 0.2760354317638436 0.04138278817648552 393.36406861666734 10.082987832248453 0.17902519626371707 0.025884035501428076 0.16135869349614146 0.01941988626036196 0.0016722268988737538 0.0007245978106496171 977.0 0.0 0.5649240657205309 0.07053282120073613 0.3103840322655546 0.03947484261902018 0.3007283540755847 0.044681570001571594 0.23453218933588946 0.037410970673771846
36 0.2538660100910178 0.038583061863658764 382.72065273015585 10.171843324444518 0.1665075943384656 0.024836903555363617 0.1502879989243153 0.01754882264566439 0.0012449169345137266 0.0005459693008174417 976.0 0.0 0.5519063456803128 0.0694431874337037 0.28180397268202567 0.035433449877223536 0.29185911138307186 0.04374886157547052 0.2140728451276906 0.03337018832965345
37 0.2296477208837225 0.0360538805162819 374.75472030267815 9.896196305154024 0.15461854990260415 0.022915288054045697 0.1393059462113023 0.016781418844585245 0.0008176069701536988 0.0003822723179408743 975.0 0.0 0.5382901411478522 0.06781227656095552 0.2654791502428727 0.0342666337505106 0.2770262527501902 0.04079578274346482 0.2028801657820005 0.03246107934736587
38 0.22026380901185225 0.03498715894427753 369.95910059988717 9.80672101792448 0.1432422065065287 0.021427660128414766 0.12868052423532161 0.01586243246886612 0.0003902970057936714 0.00026304168887198635 974.0 0.0 0.5184665992698022 0.0660181356562087 0.24737309775683564 0.030874040541987564 0.26556925849447827 0.039771282019693696 0.19896475782634598 0.03249594183900811
39 0.2097980570267346 0.03475034957087483 363.2915146240787 9.762247268135017 0.13198857386052454 0.019861697869137152 0.11820229836904049 0.015108527701096598 0.00031809518112802687 0.00020988395627926688 973.0 0.0 0.5053036702810672 0.06488881176381664 0.22506830538986783 0.028591942414200395 0.2475740107578104 0.0384066348764702 0.18689705961623723 0.03180631503351945
40 0.20355117086595087 0.03456022083476053 358.1345940682945 9.42873122104324 0.12074505730872419 0.01811183793227856 0.10778829228748357 0.014582046656666478 0.00024758445821124306 0.0001570347201394482 972.0 0.0 0.5026408501860858 0.0648324890229345 0.21238268787635517 0.026973110925052352 0.23786122895547046 0.037980682807556655 0.17224285738702436 0.030494564139432155


==> figures/domains/convex_5.txt <==
step largest_coalitions largest_coalitions_err random_eval random_eval_err expected_ugreedy expected_ugreedy_err solve_greedy solve_greedy_err solve_greedy_worst solve_greedy_worst_err expected_greedy expected_greedy_err eval eval_err eval_lin eval_lin_err eval_ln eval_ln_err eval_ln_lin eval_ln_lin_err expected_best_states expected_best_states_err best_states best_states_err
0 24.99999999999562 3.0740004203429484e-12 24.999999999999996 2.514430667608012e-15 24.999999999999936 6.380288280732067e-14 24.999999999999588 3.123729242870206e-13 24.999999999981245 1.8219869480816e-11 24.999999999993282 4.4351065162157075e-12 24.999999999998796 1.2020571531597328e-12 24.999999973285163 2.669584841400497e-08 24.99999999999971 2.49557756071866e-13 24.999999999997552 1.348775440262235e-12 24.999999999759314 2.4061201251530163e-10 24.999999999998792 1.046838390544397e-12
1 14.698762431804717 0.1443536997281653 21.727625146641586 0.2969221941473779 14.442252337096818 0.11463344461853922 14.01568446855214 0.006012089588416323 23.999999999982002 1.7491082188510565e-11 14.802795951126695 0.16067576491709817 14.641231202962995 0.11513851428191464 15.043220732812836 0.16843450215015893 15.305743838536028 0.24440452940149937 14.761692196302187 0.14189989363869487 14.585675460282154 0.15568749782016142 14.021924945337988 0.01042638363816688
2 7.916476504960395 0.13785555314521808 18.16829287257207 0.4021199456500767 7.810940764141639 0.13104052215205728 7.0481727184854535 0.013067174465199439 22.999999999982748 1.676229487804543e-11 8.057042438747636 0.13631759947010552 8.078299781984251 0.13797787736379646 7.971466714090232 0.12399789413476456 8.547604630641827 0.17851597690260032 8.04292596711743 0.13632644188434417 7.810791855539162 0.14658736163622288 7.077079671238478 0.02438515377207006
3 3.8362230366550807 0.09403945625467067 15.698040283638031 0.4081868519272499 3.7431307604725736 0.08937962448066039 3.1169634529785912 0.023436397391172002 21.9999999999835 1.6033471329054217e-11 3.9640667084868846 0.10330791901261138 3.947937092143626 0.0957144281322058 3.8729623011982244 0.09445349589218385 4.129752041215884 0.10627784329794616 3.9061505310481817 0.1018226158519138 3.687796330372491 0.09125022907176199 3.1599291497184856 0.038791627852410596
4 1.5539754461854343 0.05066696216339868 13.169438845321089 0.39533078224552043 1.4699768815009984 0.052924910030325956 1.1840798708411295 0.029071982499552274 20.999999999984247 1.5304718805849923e-11 1.6033209129002555 0.05895041870825739 1.655353053010772 0.06370110521561632 1.517858603227163 0.05769991469880803 1.574235173767624 0.05685719734615102 1.5803278694330343 0.07270019779023255 1.429863529990877 0.044196893570785364 1.222543856546946 0.0455375695855733
5 0.23015425935735562 0.030952992572563932 11.242629029663597 0.34530009664195027 0.1659492118693472 0.026515656488869076 0.18407987084114594 0.029071982499556042 19.999999999984997 1.4575895615891176e-11 0.25632442736566724 0.04364824840924776 0.24236485469597732 0.02836886423855429 0.21249721671206703 0.03469421437282398 0.16760336752762833 0.025874877944112206 0.3121227007666656 0.06571012554891378 0.14446901556282882 0.02662697010474015 0.22254385654699413 0.04553756958557682
6 0.20269980947041624 0.029077300567989822 9.566425224620582 0.32946363651991506 0.13162708177462712 0.022245833012847736 0.08705006842015438 0.017855273274881484 18.999999999985747 1.3847108314496523e-11 0.20172266412074225 0.03313200025288172 0.11909465856986942 0.014764512272397074 0.1867666748625291 0.030808832646707453 0.07477848839811184 0.01416351420748814 0.2809974929850755 0.05861642560851534 0.11599706440021457 0.018828565914740143 0.12092786272785469 0.030301891475606628
7 0.17963167296270252 0.02536083380496319 8.541522545010949 0.30614093802987885 0.10286813935281215 0.01737317822111003 0.05535146366975551 0.012135385167375095 17.999999999986496 1.3118320647908268e-11 0.16472193519160083 0.02650516710014546 0.07398941267558645 0.00862371290004546 0.1575132858961746 0.024379263047579758 0.05055692029585496 0.00924792523146274 0.2328943513666163 0.04849302260266696 0.09285573920352169 0.016266939579966003 0.07837504388577816 0.021078700839039073
8 0.15349087516638954 0.021682220193690267 7.406320451020551 0.2880065539723506 0.08330754622155621 0.0151114602558056 0.02763750022902711 0.0076854967308639345 16.999999999987192 1.2389040331135053e-11 0.13024169226140098 0.02190435406324743 0.05088282573085376 0.006214990268438218 0.12717386323926438 0.020586364392409504 0.03080617868511508 0.005464260834806322 0.18300103921836544 0.03638767667188354 0.0741789802449929 0.0139342517826503 0.042720926004362454 0.013993876903997369
9 0.13178169750110935 0.01987171220162489 6.357482452521177 0.28186333004419717 0.06714823838002804 0.011663564898720757 0.01851118475112667 0.005186289231165103 15.9999999999818 1.3119993977259666e-11 0.10287405983061833 0.016159563881919345 0.04048928887575612 0.00490859827718063 0.10556263853515375 0.017956465136537935 0.021999500444892822 0.00397472902027435 0.14601903856320722 0.028858200117945893 0.0593248700379517 0.012752892926440298 0.02933115547255557 0.009781266172608815
10 0.1143899126650345 0.01873278233446608 5.717185617235442 0.2632065458058178 0.05283314174741467 0.009693631925098523 0.0127035101911932 0.003863864752823111 14.999999999982517 1.250237083064366e-11 0.08268975443690568 0.01368564880784405 0.02834004114277918 0.0037356644984263116 0.0886836857065751 0.015774587369970443 0.018614492148965874 0.0034157358694365558 0.11562826743698362 0.021823488771881894 0.04502186769879159 0.008612167403371588 0.019379075486127238 0.007040382200086957
11 0.093908754505211 0.01632437089626077 5.043302112543352 0.2566616321831727 0.04028119233374843 0.00800478203648207 0.006895992912619644 0.0026923049754432283 13.999999999982727 1.214423876070445e-11 0.06312376351875752 0.011991832765083428 0.023475967600586164 0.003050091720189035 0.07269061574998671 0.014137128759407747 0.0143604644705498 0.0026922926864947233 0.0901782832625269 0.018309459280604918 0.03355886558979173 0.006950163228636673 0.008770139546881111 0.0041705847268224995
12 0.07473819938708562 0.014717453099642985 4.515866135752058 0.25026244433618666 0.028612727571105223 0.006775783481869674 0.004785627788230422 0.001823713233064478 12.999999999979869 1.3699033303730421e-11 0.04623539938992918 0.01045966124285691 0.018441422691641132 0.002595529787486163 0.05933807183174378 0.01139068553387558 0.010073562721111767 0.0019887419758293436 0.06516142828158998 0.013036680652951094 0.02369901739946857 0.006271691499880129 0.006577483655745481 0.003127915092719016
13 0.053739438473733754 0.009987080471031468 3.7877735266660677 0.2327156446069786 0.017062624514788807 0.004251680389638896 0.0031368939182315537 0.0012024179168369051 11.999999999969614 2.2078109885022144e-11 0.03020697275108219 0.006912162416076275 0.016327747359839426 0.0024887625700354644 0.04730716646725702 0.010726062101745296 0.0077089725096203335 0.0013588299220823235 0.04449557448236886 0.009510154130647253 0.014127462048926278 0.0034867542582863336 0.00438498910702851 0.0020852767272786727
14 0.034424544382512405 0.00803866791913685 3.2709414913677564 0.21199249360570088 0.007534146436423362 0.0020513522938971273 0.0015684470306593812 0.0006012089585251436 10.99999999997547 1.7433753750300575e-11 0.01485799657267811 0.004032773566476176 0.012515534792304826 0.0022063099129227383 0.021134532988747286 0.006428311712850301 0.006512144582247164 0.0010779394409891525 0.017318766946843454 0.004384052702429286 0.006771602329908489 0.002148821819643265 0.0021924945716334625 0.0010426383634634909
15 6.241509745282292e-09 5.670600883732143e-09 2.801113276558589 0.19738380744316042 3.427036597910146e-10 3.3927754622166053e-10 2.1315679561243104e-10 1.3965643049964863e-10 9.999999999905569 6.383741897258121e-11 4.158174228070479e-09 3.226551512645584e-09 0.01069218450077624 0.0019977948744839586 0.0013166220413133897 0.0004147614996386934 0.005121101363076878 0.0009397487491902325 2.2906206536340798e-10 1.3249349832186584e-10 4.11835659212233e-09 4.062037812665563e-09 3.7766805615223316e-11 2.0153609124365677e-11
16 6.123188939327398e-09 5.670992341367059e-09 2.5217557580235654 0.18845441574696895 3.228357890287145e-10 3.2042840109101406e-10 1.3603812393471414e-12 6.787694036984072e-13 8.999999999846617 9.287122342667908e-11 1.202211429311869e-09 1.0273145648444977e-09 0.006775360156146454 0.001319951050789091 0.0011318950442726254 0.00035447013962186394 0.004527280318021114 0.0007973636654220831 2.195447810808439e-10 1.3122817067841542e-10 5.5749306872142546e-11 5.1586479986264223e-11 2.4237944637971537e-13 1.621753566060641e-13
17 6.123027892240965e-09 5.670924591977816e-09 2.23465840885303 0.165551260425242 3.023578089431385e-10 3.015824197692997e-10 6.150224693546796e-13 3.6117274862379687e-13 7.999999999725606 1.9656781016802798e-10 1.4933943271687053e-10 1.031822041890379e-10 0.004528981451659851 0.0008975307175896145 0.0010291084911180496 0.00033545546731708544 0.004175962811894191 0.0007611996615896351 2.052288499456166e-10 1.3100754873087332e-10 6.978862859148504e-12 3.7645062991590485e-12 7.038225242427052e-14 5.056648271042883e-14
18 5.759631597521597e-09 5.66283125034043e-09 1.8866864344946268 0.14342409678043827 2.681342401455553e-10 2.673604929187204e-10 2.670664789576761e-13 1.5482422814549656e-13 6.999999999718151 1.816482584302575e-10 1.0842682019449827e-10 9.374360397989494e-11 0.003957779701189765 0.0008640896767815601 0.000942768871079228 0.0002961532776266548 0.003637047776148102 0.0006790185511803535 8.83445770402958e-11 5.805658251939804e-11 3.3737100837561307e-12 1.796966997840428e-12 3.7102892657526884e-14 2.718773797410978e-14
19 1.3236996219564718e-10 8.986270060329492e-11 1.5197785117106084 0.1201715534937012 2.68129440508344e-10 2.673603955062737e-10 1.4259559918044375e-13 8.444022752865271e-14 5.999999997229065 2.485687816580156e-09 7.2793112005493e-11 5.85609466165584e-11 0.0031963308650239624 0.0007098871408040398 0.0008225130192592776 0.0002683340296511851 0.0030806104777922018 0.0005964847562528487 8.819697982423353e-11 5.80586714351551e-11 1.9532032856530314e-12 1.0352357769831824e-12 7.625797940813163e-15 5.080575074745064e-15
20 1.2297983566841957e-10 8.963316513746917e-11 1.1960708710985437 0.10469957673726542 6.745419175434196e-12 5.998974631435434e-12 3.686960679126232e-14 3.465648913336945e-14 4.999999998525483 1.299277952753026e-09 4.0336279776771635e-11 2.702044836113316e-11 0.002395920387426831 0.0005548300139791305 0.0006720075629025497 0.00024760847008157107 0.0025137143104126446 0.0005499328529616259 7.679950380762818e-11 5.118667515122857e-11 9.844878676549128e-13 3.8299847579635204e-13 2.274142366780692e-15 2.202676729069983e-15
21 1.2247825401103522e-10 8.944540801539998e-11 0.8756804239474715 0.08758600171127734 1.7954818328761585e-12 1.3186558725966734e-12 2.5333107235477628e-14 2.4215901509494247e-14 3.9999999913315962 8.06434089385768e-09 1.5302245052164305e-11 8.456265682763251e-12 0.0019297841026242502 0.0004712427740239841 0.0005320144323055948 0.00018074122482263446 0.002321183244998635 0.0005443125172940362 7.600733801291138e-11 5.1191924363166506e-11 5.877003498124757e-13 2.6057701924572603e-13 1.2458835101215903e-15 1.2048995980532502e-15
22 2.7335021813062537e-11 2.585431508412493e-11 0.6054395500323624 0.07179785173709728 1.050010858120647e-12 6.928437246390845e-13 1.3796607679692952e-14 1.378411356738518e-14 2.9999999956306294 4.059848315035272e-09 6.236363632300689e-12 5.025926197205212e-12 0.0016838655971936304 0.000457031722272997 0.0004795663972307074 0.00017192638933961156 0.0020256060884363642 0.0005168415883958529 3.762006789845113e-11 3.449952631687327e-11 2.8876742382794174e-13 1.79496173724518e-13 2.1762465346248912e-16 2.071754149287513e-16
23 2.0971923549033084e-11 1.9698417044442877e-11 0.39967763627871006 0.05590026092532672 1.0483320323042332e-12 6.923876877479669e-13 9.197738453128632e-15 9.189409044923453e-15 1.999978849893176 1.374771690907409e-05 5.689161773956898e-13 2.428134045849455e-13 0.001559151284800778 0.0004544758932317224 0.00033896303071303326 0.0001421204786945906 0.0014704816136135793 0.00045754278928710704 3.1820691975052406e-12 2.1385167004837288e-12 4.743921135035404e-15 2.8725422077228113e-15 1.4508310230832614e-16 1.381169432858342e-16
24 7.289201590912886e-12 6.231458685938373e-12 0.20939748457848126 0.039885808051201926 9.77599614832371e-13 6.910329287123465e-13 4.598869226564316e-15 4.594704522461727e-15 0.9999894249465882 6.873858454538028e-06 1.6715560473798713e-13 8.081834158002935e-14 0.001063075465903674 0.00038508146194588227 0.00012651102369557095 0.0001018106106715144 0.0010336951108980625 0.0004096558140411141 3.850136021368745e-13 3.273193214974412e-13 1.6728069937210756e-15 9.688685429192123e-16 7.254155115416307e-17 6.90584716429171e-17
25 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0


==> figures/domains/covg_10.txt <==
step largest_coalitions largest_coalitions_err random_eval random_eval_err expected_ugreedy expected_ugreedy_err eval_lin eval_lin_err eval_ln_lin eval_ln_lin_err eval_ln eval_ln_err expected_greedy expected_greedy_err eval eval_err solve_greedy solve_greedy_err
0 7430.2 90.43636861173034 7430.2 90.43636861173034 7386.55 95.90258038364986 7430.2 90.43636861173034 7430.2 90.43636861173034 7430.2 90.43636861173034 7386.55 95.90258038364986 7430.2 90.43636861173034 7430.2 90.43636861173034
1 7417.81 90.09872104721262 7175.56 89.61116263438875 6630.02 92.71906190424944 6794.62 88.68345794527474 6837.48 83.27749702717482 6862.19 83.1409326737353 6630.02 92.71906190424944 6793.46 87.75144123251674 6055.82 75.7424242036286
2 7391.03 89.72104969618812 6940.78 85.98881484697807 6053.19 84.5401604343322 6326.91 84.22192916648996 6355.21 81.81246514764945 6383.95 82.4930561816073 6053.19 84.5401604343322 6320.44 85.05189778700836 5152.04 69.76278843699592
3 7383.66 89.52802306055524 6757.52 85.2677322178546 5577.73 80.05788922568922 5951.5 84.20838570013215 5965.54 77.24145851245505 5936.08 79.82341961599941 5577.73 80.05788922568922 5918.78 83.05075675741791 4539.75 66.00246303178864
4 7376.07 89.29895228835544 6558.41 82.82434143621931 5154.2 76.98508054332751 5655.94 77.6492812119164 5610.11 74.10849253396378 5472.54 76.92211910810056 5154.2 76.98508054332751 5606.6 79.2631303847119 4096.11 62.06269865745821
5 7353.94 89.55840464425572 6397.76 77.87731496307885 4850.37 72.02123375867157 5390.76 74.67354015981832 5328.55 72.5421206450209 5162.16 72.09320667361695 4850.37 72.02123375867157 5317.48 74.85478531696211 3741.6 58.279596027523326
6 7327.53 90.32183473165794 6259.99 77.20076476174299 4581.51 68.22046183610392 5104.58 72.63268343542254 5069.31 71.47688995031679 4996.15 68.771782407871 4581.51 68.22046183610392 5076.01 71.20221948504106 3455.67 55.52975188531319
7 7310.0 89.93491586091072 6093.35 76.45079010762942 4356.24 66.84871676654186 4902.51 71.99846027394045 4862.11 68.90537780100324 4806.97 66.60730153047575 4356.24 66.84871676654186 4856.0 70.53742040057658 3219.76 53.44684722963441
8 7297.82 89.08956154206605 5964.92 75.09813469283664 4149.96 64.89869015502842 4704.13 71.21192394621292 4655.14 67.58697953023349 4643.88 66.52614475041776 4149.96 64.89869015502842 4678.43 72.1452312696376 3015.27 51.29404213537727
9 7271.22 88.7349174323004 5840.81 74.59298135667169 3961.5 62.62320462556797 4523.04 63.99946167702893 4487.29 66.16323293891625 4456.07 65.54323772221747 3961.5 62.62320462556797 4478.71 69.35446981873903 2838.07 49.23692926077238
10 7259.01 88.88678361837717 5721.88 72.73179077885399 3794.67 59.982839389379706 4350.75 64.09896290467222 4321.78 63.17471777267046 4202.82 64.43110858533596 3794.67 59.982839389379706 4323.23 69.46756216342484 2683.8 47.141157037865405
11 7246.74 88.50737984410503 5611.54 72.83452730454675 3636.4 60.31022326523945 4214.91 62.500988428547714 4173.96 62.771562627892855 4093.41 63.617166374931834 3636.4 60.31022326523945 4164.07 69.24165158444312 2549.66 45.53972673513876
12 7236.79 88.32582734833383 5535.13 71.53588299983203 3493.02 57.848008757188154 4063.72 62.612481538783015 4043.49 60.5259231464277 3970.37 62.89782745039607 3493.02 57.848008757188154 4007.41 66.7822983486438 2430.08 44.34153189172709
13 7229.03 88.11516162432437 5448.64 69.43497724235579 3363.54 56.50965130762258 3943.9 61.19085971884455 3915.07 58.11718961101637 3861.65 63.312654319414676 3363.54 56.50965130762258 3887.78 66.39539137590498 2320.73 43.13696967248919
14 7221.59 87.93356203591 5351.27 69.48520059710702 3243.45 55.5556384595341 3830.12 59.86353889379485 3799.16 57.456568964494544 3769.71 61.348656345135495 3243.45 55.5556384595341 3750.22 64.06447285998911 2221.75 41.89919450299731
15 7213.14 87.79482281508014 5252.5 71.33652711626843 3138.02 54.181089883926305 3746.69 59.94432719304022 3691.55 55.8162631073841 3651.95 61.017906586857144 3138.02 54.181089883926305 3632.53 61.63490493268084 2130.53 40.70168749138621
16 7199.42 88.13578158704668 5160.09 70.63095308958697 3033.53 54.293207817843246 3653.89 57.576892627567744 3594.77 54.929225087259965 3545.49 58.69445880097536 3033.53 54.293207817843246 3520.97 59.75831873116711 2046.1 39.60473520306695
17 7183.57 88.06291283606124 5079.88 69.47610341300486 2944.6 54.65038745045498 3582.31 57.83386637602573 3487.01 53.97208125082314 3444.86 57.15008244291799 2944.6 54.65038745045498 3410.7 58.33565796233886 1968.2 38.556234675123974
18 7171.6 87.88239846292294 5000.77 68.31330653317075 2859.96 53.853681153077865 3512.08 59.101280438709196 3405.84 52.984428282317445 3370.94 56.45290129520771 2859.96 53.853681153077865 3319.56 57.362107508160626 1896.67 37.62011887865911
19 7161.92 87.63208867564761 4926.31 66.81012699955727 2783.64 54.65646527136196 3434.99 59.778333791676495 3331.83 52.33995143445986 3251.78 55.075436934584125 2783.64 54.65646527136196 3240.18 57.0552122814809 1830.54 36.733381235188475
20 7152.38 87.27744427277806 4845.58 66.06219319472349 2718.24 54.37115270494682 3383.4 60.01302047274929 3252.92 52.0096158164405 3148.67 54.960428473400725 2718.24 54.37115270494682 3156.9 56.69805280535824 1769.21 35.868233307567024
21 7142.6 86.86485497773556 4768.89 65.91700458864462 2655.49 53.539764312389934 3330.8 59.67660489435681 3176.03 50.730096768898626 3082.66 54.01535550473615 2655.49 53.539764312389934 3081.66 55.085177789685055 1711.69 35.09330620508761
22 7134.05 86.6367738365648 4695.89 65.14914806764088 2596.47 53.36736689677457 3275.8 58.23536535283158 3089.47 48.37074926904156 3008.12 53.274720216453645 2596.47 53.36736689677457 3016.76 54.51477256930296 1657.28 34.38944247200517
23 7126.94 86.45889876558444 4620.83 64.33119647102748 2543.42 52.456190822014094 3222.45 59.1329991705908 3017.91 47.765170724529334 2947.06 52.00913831901918 2543.42 52.456190822014094 2942.43 53.07732734207495 1606.1 33.66722021747144
24 7112.38 85.66528094622674 4558.88 62.631088030456475 2492.0 51.94123330429994 3170.1 58.64186717575238 2952.26 47.0687904491228 2890.09 50.907089254480425 2492.0 51.94123330429994 2882.01 51.984930790498595 1557.81 32.99154374359979
25 7104.74 85.45652993827277 4475.88 62.182100253362236 2442.83 51.166002473233235 3121.0 58.304018608142144 2891.36 47.00446684125141 2832.38 51.35057124976087 2442.83 51.166002473233235 2826.75 51.27813713937792 1511.98 32.354472877046156


==> figures/domains/covg_10_10.txt <==
step random_eval random_eval_err largest_coalitions largest_coalitions_err expected_greedy expected_greedy_err expected_ugreedy expected_ugreedy_err eval eval_err eval_lin eval_lin_err eval_ln_lin eval_ln_lin_err eval_ln eval_ln_err
0 7409.944444444444 96.34640394605348 7409.944444444444 96.34640394605348 7342.777777777777 98.9702243748262 7342.777777777777 98.9702243748262 7409.944444444444 96.34640394605348 7409.944444444444 96.34640394605348 7409.944444444444 96.34640394605348 7409.944444444444 96.34640394605348
1 7153.155555555555 95.55378626820624 7397.011111111111 95.9592707691806 6589.444444444444 95.72104329830059 6589.444444444444 95.72104329830059 6816.433333333333 91.42234658813128 6781.822222222222 93.33357888916036 6781.822222222222 93.33357888916036 6834.0 96.07890146055827
2 6915.577777777778 92.08177847454756 7373.455555555555 95.38603367894865 6020.622222222222 86.93950366675764 6020.622222222222 86.93950366675764 6228.644444444444 88.89343774253345 6318.511111111111 88.63488524564116 6318.511111111111 88.63488524564116 6375.322222222222 98.48906075338691
3 6729.2 91.58278654589306 7366.033333333334 95.17200992496981 5544.777777777777 80.6121024141221 5544.777777777777 80.6121024141221 5840.988888888889 88.10705169232324 5948.922222222222 89.80043101334046 5948.922222222222 89.80043101334046 5965.788888888889 99.42853630282384
4 6547.6 89.70227186658911 7358.5 94.92461724337632 5153.2 77.03327620545758 5153.2 77.03327620545758 5550.544444444445 86.17698474304797 5653.433333333333 81.50859432485622 5653.433333333333 81.50859432485622 5582.077777777778 94.67379467253501
5 6379.477777777778 83.68695641258822 7334.833333333333 95.218351143605 4861.633333333333 74.29701578332144 4861.633333333333 74.29701578332144 5218.655555555555 79.34407940487442 5394.711111111111 78.58240304626383 5394.711111111111 78.58240304626383 5179.7444444444445 87.96012965978149
6 6242.044444444445 83.19398223085905 7306.322222222222 96.07362816823192 4599.7444444444445 70.16631136958648 4599.7444444444445 70.16631136958648 4976.9111111111115 79.41637243571095 5114.344444444445 77.08249575188003 5114.344444444445 77.08249575188003 4994.377777777778 86.134718072173
7 6071.111111111111 82.67564353283953 7287.677777777778 95.61313517201842 4348.277777777777 66.77473268974732 4348.277777777777 66.77473268974732 4750.722222222223 76.96946234888613 4905.388888888889 76.34402505049084 4905.388888888889 76.34402505049084 4788.2444444444445 83.27744989312474
8 5941.4111111111115 81.38405107206194 7274.988888888889 94.63143498859726 4134.444444444444 65.13490295762061 4134.444444444444 65.13490295762061 4532.733333333334 72.72020636990723 4706.4 75.63558536022592 4706.4 75.63558536022592 4615.511111111111 81.92386960219753
9 5815.3 80.90875002255463 7251.5888888888885 94.32231628530086 3948.2555555555555 65.75684707014942 3948.2555555555555 65.75684707014942 4298.3 73.26757087090677 4522.966666666666 67.55221303290475 4522.966666666666 67.55221303290475 4443.377777777778 79.52604387793882
10 5697.211111111111 78.44084660170122 7238.766666666666 94.49263299531353 3777.5 64.34517026420544 3777.5 64.34517026420544 4143.288888888889 73.10671358805942 4346.711111111111 68.54372515619684 4346.711111111111 68.54372515619684 4276.988888888889 77.28551649427193
11 5588.011111111111 78.5528687072181 7226.1 94.05686123865401 3625.1444444444446 63.26981352626399 3625.1444444444446 63.26981352626399 4033.9 71.28261708247909 4211.222222222223 67.88739258400359 4211.222222222223 67.88739258400359 4038.6 71.66627088123444
12 5511.933333333333 77.14264686309185 7215.811111111111 93.84861623992347 3481.6444444444446 60.91072510024389 3481.6444444444446 60.91072510024389 3903.277777777778 69.39584841489378 4057.0666666666666 67.3681961883937 4057.0666666666666 67.3681961883937 3832.866666666667 69.21970521832537
13 5423.366666666667 74.91795504093531 7208.0888888888885 93.62273303495762 3351.866666666667 58.581605853028655 3351.866666666667 58.581605853028655 3814.4444444444443 67.03341464843106 3936.177777777778 65.95345950682417 3936.177777777778 65.95345950682417 3694.188888888889 67.66827712414381
14 5321.333333333333 74.74326094157101 7200.7444444444445 93.43989443988369 3236.0555555555557 56.95719829162279 3236.0555555555557 56.95719829162279 3714.777777777778 67.13255893274419 3826.366666666667 64.60719967378164 3826.366666666667 64.60719967378164 3534.277777777778 65.98461029626156
15 5223.066666666667 76.44168715812417 7193.577777777778 93.23184822012952 3123.8888888888887 56.59027775767007 3123.8888888888887 56.59027775767007 3623.133333333333 66.2810028275841 3740.9555555555557 64.9623590447726 3740.9555555555557 64.9623590447726 3413.5777777777776 64.81938408957812
16 5133.866666666667 76.14773767197093 7181.811111111111 93.04698032674787 3029.5222222222224 56.36091833487108 3029.5222222222224 56.36091833487108 3533.988888888889 65.73640946385505 3646.0666666666666 62.383191820576535 3646.0666666666666 62.383191820576535 3293.988888888889 60.28624084372218
17 5056.8 75.19855398774426 7167.622222222222 93.12206100938783 2943.0 55.450223992550015 2943.0 55.450223992550015 3452.8888888888887 66.31810647969598 3576.6 62.9236181639807 3576.6 62.9236181639807 3213.777777777778 61.538994829203276
18 4975.222222222223 73.70919981096984 7155.122222222222 92.9178766018907 2860.011111111111 55.979476117842296 2860.011111111111 55.979476117842296 3367.0 65.41536736227256 3505.1111111111113 64.16118989117018 3505.1111111111113 64.16118989117018 3132.9777777777776 61.028498649280344
19 4901.988888888889 72.24715779080897 7145.111111111111 92.62765385287621 2779.5666666666666 54.16093844675523 2779.5666666666666 54.16093844675523 3299.9555555555557 65.1355312482292 3424.2 64.83185434897796 3424.2 64.83185434897796 3051.2 60.17078315983112
20 4819.166666666667 71.51866828045135 7135.266666666666 92.21964336150323 2709.1222222222223 53.388917261324224 2709.1222222222223 53.388917261324224 3235.4222222222224 66.1608828268178 3372.277777777778 65.12030358897327 3372.277777777778 65.12030358897327 2979.9222222222224 59.38718094310407
21 4745.133333333333 71.52871000204605 7125.288888888889 91.75261104768913 2646.366666666667 53.11249797080839 2646.366666666667 53.11249797080839 3161.0555555555557 66.19249604080991 3318.9444444444443 64.64663839256033 3318.9444444444443 64.64663839256033 2908.4666666666667 57.579365408529284
22 4678.833333333333 71.0310147483462 7116.766666666666 91.52153857137623 2585.0777777777776 52.658256161944095 2585.0777777777776 52.658256161944095 3095.866666666667 65.91613329992501 3264.711111111111 63.0890483846326 3264.711111111111 63.0890483846326 2858.711111111111 56.7043502030151
23 4606.2555555555555 70.26559487401374 7109.688888888889 91.33411061268045 2528.5 52.205318870322586 2528.5 52.205318870322586 3045.1 65.89904898159875 3208.811111111111 64.13605796427711 3208.811111111111 64.13605796427711 2810.4222222222224 56.56395401072829
24 4545.344444444445 68.17499909901055 7094.333333333333 90.40782063770493 2473.9333333333334 52.72286339525061 2473.9333333333334 52.72286339525061 3004.5666666666666 65.60411867418257 3154.088888888889 63.57558958925653 3154.088888888889 63.57558958925653 2775.1111111111113 56.43127015049028
25 4458.433333333333 67.7116270071843 7086.7444444444445 90.1885700494709 2420.5222222222224 52.77624126812608 2420.5222222222224 52.77624126812608 2951.4555555555557 65.83899546335172 3106.6666666666665 62.760034835349884 3106.6666666666665 62.760034835349884 2730.1555555555556 55.32573818888544


==> figures/domains/covg_5.txt <==
step largest_coalitions largest_coalitions_err random_eval random_eval_err expected_greedy expected_greedy_err expected_ugreedy expected_ugreedy_err solve_greedy solve_greedy_err solve_greedy_worst solve_greedy_worst_err eval eval_err eval_lin eval_lin_err eval_ln eval_ln_err eval_ln_lin eval_ln_lin_err expected_best_states expected_best_states_err best_states best_states_err
0 80.23 1.6730698210961268 80.23 1.6730698210961268 77.55 1.6962451104564678 77.55 1.6962451104564678 80.23 1.6730698210961268 80.23 1.6730698210961268 80.23 1.6730698210961268 80.23 1.6730698210961268 80.23 1.6730698210961268 80.23 1.6730698210961268 77.55 1.6962451104564678 80.23 1.6730698210961268
1 74.65 1.592239703288193 70.55 1.521122326216117 66.48 1.5410530310292516 66.48 1.5410530310292516 61.66 1.405272898476278 77.53 1.5890061057278553 69.74 1.5121474461803976 69.77 1.4240967365848132 70.06 1.4820692605034667 69.86 1.5489338138203192 66.48 1.5410530310292516 61.66 1.405272898476278
2 69.7 1.4973039744551513 62.81 1.3375459965658352 56.8 1.326345324262094 56.8 1.326345324262094 48.5 1.1979359352864012 74.66 1.4878782941429782 61.72 1.3783374555652697 60.05 1.30874100963599 59.79 1.3394024749488072 60.86 1.453176249503553 56.8 1.326345324262094 48.41 1.186974338731921
3 64.78 1.4285388452272598 56.37 1.2595217145785735 49.3 1.2311200451851012 49.3 1.2311200451851012 39.28 1.0914803218241238 71.81 1.3958593168092666 53.99 1.2377476285249718 52.1 1.1937124842060984 51.54 1.1944670423044392 53.29 1.3224781604429183 49.03 1.2464458563159784 38.99 1.0577749660432878
4 59.06 1.2990921460929568 50.43 1.1379811114869218 42.49 1.1914251715462199 42.49 1.1914251715462199 32.21 0.9674808483474967 68.8 1.3026778945578594 46.39 1.1068104141763815 45.48 1.0672801266241534 44.51 1.050876978643278 46.49 1.2414145564677823 41.76 1.1369034677357155 31.86 0.9428111843274503
5 54.18 1.2241162551247353 45.73 1.0256168382928874 37.05 1.138967723312419 37.05 1.138967723312419 26.46 0.8520231419060366 65.62 1.1966096888604685 39.86 0.9728662224934563 39.63 0.9849016768852173 38.83 0.9870939901825689 39.95 1.086126934189424 36.23 0.9971530180539702 26.08 0.8396343600555296
6 50.81 1.1765979892396672 41.43 0.9690414924766712 31.91 1.0356372166180803 31.91 1.0356372166180803 21.85 0.7745151627784554 62.43 1.0924215525541634 33.78 0.9391141323264993 33.93 0.9278251968768665 33.22 0.9307952502993331 34.61 0.9764804869602575 31.0 0.8888762625365862 21.53 0.7601774115097719
7 47.19 1.0872720938479963 37.07 0.8967117258026234 27.18 0.8987510975534525 27.18 0.8987510975534525 18.11 0.7181478703138815 59.52 1.0155836258083828 29.09 0.8907033879202017 28.68 0.8645521991473417 28.25 0.8169140008890071 28.99 0.885859167501508 26.45 0.8911886285838546 17.88 0.7075751735770739
8 43.87 1.029823462364479 33.31 0.8484918289756147 22.72 0.8282975115722415 22.72 0.8282975115722415 15.07 0.658319716007996 56.11 0.8999320962038068 24.48 0.828346289759045 23.94 0.7634080947906692 23.83 0.766212645537659 24.28 0.807675302296284 22.26 0.7559354362896237 14.85 0.6513970999460941
9 40.43 0.976207359161366 30.3 0.7700846077089861 18.46 0.7455484050297635 18.46 0.7455484050297635 12.33 0.6083684091174699 52.7 0.8030874765238808 20.12 0.7476940983092382 19.78 0.7266333047665511 19.86 0.7071096381778716 19.96 0.7277917340014299 18.46 0.7455484050297635 12.11 0.5984652087303037
10 36.94 0.9227560825477055 27.4 0.7233479959413196 14.86 0.6745024353948141 14.86 0.6745024353948141 9.94 0.5522808537457562 49.35 0.7257702282695427 15.78 0.6696267617113282 15.86 0.6727029752641898 16.15 0.6712531624363554 15.78 0.6696267617113282 14.86 0.6745024353948141 9.76 0.5434866859250351
11 33.7 0.8762292952063276 24.35 0.6739563574276688 13.06 0.6146067150149063 13.06 0.6146067150149063 7.96 0.49826365176146126 46.2 0.6730002176294543 13.84 0.6145902798785643 14.46 0.5886845462125663 14.03 0.6099271359032249 14.18 0.5919288791567767 13.06 0.6146067150149063 7.75 0.4835422745873739
12 30.41 0.8078022310222004 21.74 0.6368514724641829 11.31 0.5398643675531247 11.31 0.5398643675531247 6.25 0.4418453040683727 42.95 0.6199340140839038 12.22 0.5892265088977912 12.61 0.5543027287967426 12.22 0.5450567573077769 12.57 0.5386580782393644 11.31 0.5398643675531247 6.04 0.4228140456178309
13 27.16 0.7226103075418011 18.91 0.554521360629092 9.63 0.46550830260907244 9.63 0.46550830260907244 4.82 0.38412434855332356 39.86 0.601180656556897 10.56 0.5267242009233901 10.99 0.5194198395296137 10.66 0.47846978309328314 10.96 0.4867787334647389 9.63 0.46550830260907244 4.64 0.36694755081687774
14 23.66 0.6413716362278393 16.72 0.5404973392509659 8.0 0.3967035888087444 8.0 0.3967035888087444 3.61 0.32345827014508766 36.82 0.5914167205733512 9.1 0.46677487922850763 9.01 0.40613850451352784 9.14 0.429944793261327 9.63 0.4275027319896165 8.0 0.3967035888087444 3.51 0.3134993112940093
15 20.4 0.5794459213400123 14.91 0.4923854530176885 7.0 0.33904202534419675 7.0 0.33904202534419675 2.62 0.27183625493106967 33.42 0.5247760465092696 7.86 0.4247447242851649 7.4 0.3414171298655892 7.63 0.3886404689959785 8.31 0.3889106776002881 6.9 0.3252038987428899 2.57 0.26371663703009834
16 18.33 0.5333437498982767 12.9 0.4418738793507999 6.06 0.2974028998656281 6.06 0.2974028998656281 1.87 0.22412793965352318 29.5 0.4549392233801092 6.42 0.34907670425645054 6.62 0.31294624703829493 6.21 0.33553665743827227 7.03 0.3340764444061729 5.92 0.31355891299593436 1.84 0.21868292622475632
17 16.21 0.4805920170671657 11.16 0.4006862799616365 5.13 0.24889858386600966 5.13 0.24889858386600966 1.23 0.18026635736032276 25.85 0.38543560559528756 5.1 0.3026816175722629 5.86 0.28604583937233247 5.07 0.2775269574675803 5.89 0.2891628460144068 4.69 0.26503096826864236 1.23 0.18026635736032276
18 14.23 0.43178160397978227 9.54 0.3596912256057656 4.23 0.218283015251931 4.23 0.218283015251931 0.82 0.13661122304783843 22.16 0.3383620677453205 3.8 0.243708718337977 5.01 0.26227250844659394 4.03 0.23503921873473446 4.7 0.24883567252142913 3.72 0.2234169902114687 0.82 0.13661122304783843
19 12.26 0.3873296301914461 7.71 0.314400182486389 3.38 0.19683351935946872 3.38 0.19683351935946872 0.45 0.10286305498481019 18.73 0.30545710075891247 2.62 0.18628749368390327 4.25 0.242201602310175 2.8 0.18963015572317593 3.89 0.21690895543867006 2.58 0.16888224335676064 0.45 0.10286305498481019
20 10.18 0.3450603811895342 6.17 0.28676354952004157 2.57 0.1659104054188966 2.57 0.1659104054188966 0.22 0.07327821620165827 15.06 0.26316642197773954 1.52 0.12016823224298526 3.41 0.20748372213138783 1.89 0.1384583225043084 2.83 0.17410956726768756 1.49 0.11933739624029904 0.22 0.07327821620165827
21 8.22 0.30137060643706187 4.56 0.23282195043865733 1.83 0.12796385221908363 1.83 0.12796385221908363 0.1 0.050251890762960605 12.14 0.2546615896685742 1.17 0.10736043324364256 2.77 0.17970514570801638 1.24 0.1074215711083856 1.87 0.1284365975723415 1.15 0.103840398125336 0.1 0.050251890762960605
22 6.24 0.240420507033032 3.26 0.1910206504252587 1.14 0.10052388027255268 1.14 0.10052388027255268 0.05 0.03295236844080536 8.62 0.193207900794178 0.91 0.0911154224158578 2.11 0.13172898410192518 0.88 0.09564243173129147 0.89 0.08396127053287694 0.83 0.0841535393303109 0.05 0.03295236844080536
23 4.09 0.1764378163271781 2.19 0.1495413864541394 0.52 0.06887259501016602 0.52 0.06887259501016602 0.02 0.019999999999999997 5.54 0.13589954697748946 0.7 0.08226589066968622 1.43 0.0956160250294073 0.53 0.0744745906095807 0.57 0.06705191716841209 0.52 0.06887259501016602 0.02 0.019999999999999997
24 2.04 0.10142420168218572 0.93 0.0956160250294073 0.25 0.04351941398892446 0.25 0.04351941398892446 0.01 0.009999999999999998 2.36 0.07722458393307383 0.35 0.05573204290227126 0.7 0.06590473688161075 0.25 0.05 0.24 0.04521553322083512 0.25 0.04351941398892446 0.01 0.009999999999999998
25 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0


==> figures/domains/covg_fn_generator_10.txt <==
step largest_coalitions largest_coalitions_err random_eval random_eval_err expected_ugreedy expected_ugreedy_err eval_lin eval_lin_err eval_ln_lin eval_ln_lin_err eval_ln eval_ln_err expected_greedy expected_greedy_err eval eval_err solve_greedy solve_greedy_err
0 7430.2 90.43636861173034 7430.2 90.43636861173034 7386.55 95.90258038364986 7430.2 90.43636861173034 7430.2 90.43636861173034 7430.2 90.43636861173034 7386.55 95.90258038364986 7430.2 90.43636861173034 7430.2 90.43636861173034
1 7417.81 90.09872104721262 7175.56 89.61116263438875 6630.02 92.71906190424944 6794.62 88.68345794527474 6837.48 83.27749702717482 6862.19 83.1409326737353 6630.02 92.71906190424944 6793.46 87.75144123251674 6055.82 75.7424242036286
2 7391.03 89.72104969618812 6940.78 85.98881484697807 6053.19 84.5401604343322 6326.91 84.22192916648996 6355.21 81.81246514764945 6383.95 82.4930561816073 6053.19 84.5401604343322 6320.44 85.05189778700836 5152.04 69.76278843699592
3 7383.66 89.52802306055524 6757.52 85.2677322178546 5577.73 80.05788922568922 5951.5 84.20838570013215 5965.54 77.24145851245505 5936.08 79.82341961599941 5577.73 80.05788922568922 5918.78 83.05075675741791 4539.75 66.00246303178864
4 7376.07 89.29895228835544 6558.41 82.82434143621931 5154.2 76.98508054332751 5655.94 77.6492812119164 5610.11 74.10849253396378 5472.54 76.92211910810056 5154.2 76.98508054332751 5606.6 79.2631303847119 4096.11 62.06269865745821
5 7353.94 89.55840464425572 6397.76 77.87731496307885 4850.37 72.02123375867157 5390.76 74.67354015981832 5328.55 72.5421206450209 5162.16 72.09320667361695 4850.37 72.02123375867157 5317.48 74.85478531696211 3741.6 58.279596027523326
6 7327.53 90.32183473165794 6259.99 77.20076476174299 4581.51 68.22046183610392 5104.58 72.63268343542254 5069.31 71.47688995031679 4996.15 68.771782407871 4581.51 68.22046183610392 5076.01 71.20221948504106 3455.67 55.52975188531319
7 7310.0 89.93491586091072 6093.35 76.45079010762942 4356.24 66.84871676654186 4902.51 71.99846027394045 4862.11 68.90537780100324 4806.97 66.60730153047575 4356.24 66.84871676654186 4856.0 70.53742040057658 3219.76 53.44684722963441
8 7297.82 89.08956154206605 5964.92 75.09813469283664 4149.96 64.89869015502842 4704.13 71.21192394621292 4655.14 67.58697953023349 4643.88 66.52614475041776 4149.96 64.89869015502842 4678.43 72.1452312696376 3015.27 51.29404213537727
9 7271.22 88.7349174323004 5840.81 74.59298135667169 3961.5 62.62320462556797 4523.04 63.99946167702893 4487.29 66.16323293891625 4456.07 65.54323772221747 3961.5 62.62320462556797 4478.71 69.35446981873903 2838.07 49.23692926077238
10 7259.01 88.88678361837717 5721.88 72.73179077885399 3794.67 59.982839389379706 4350.75 64.09896290467222 4321.78 63.17471777267046 4202.82 64.43110858533596 3794.67 59.982839389379706 4323.23 69.46756216342484 2683.8 47.141157037865405
11 7246.74 88.50737984410503 5611.54 72.83452730454675 3636.4 60.31022326523945 4214.91 62.500988428547714 4173.96 62.771562627892855 4093.41 63.617166374931834 3636.4 60.31022326523945 4164.07 69.24165158444312 2549.66 45.53972673513876
12 7236.79 88.32582734833383 5535.13 71.53588299983203 3493.02 57.848008757188154 4063.72 62.612481538783015 4043.49 60.5259231464277 3970.37 62.89782745039607 3493.02 57.848008757188154 4007.41 66.7822983486438 2430.08 44.34153189172709
13 7229.03 88.11516162432437 5448.64 69.43497724235579 3363.54 56.50965130762258 3943.9 61.19085971884455 3915.07 58.11718961101637 3861.65 63.312654319414676 3363.54 56.50965130762258 3887.78 66.39539137590498 2320.73 43.13696967248919
14 7221.59 87.93356203591 5351.27 69.48520059710702 3243.45 55.5556384595341 3830.12 59.86353889379485 3799.16 57.456568964494544 3769.71 61.348656345135495 3243.45 55.5556384595341 3750.22 64.06447285998911 2221.75 41.89919450299731
15 7213.14 87.79482281508014 5252.5 71.33652711626843 3138.02 54.181089883926305 3746.69 59.94432719304022 3691.55 55.8162631073841 3651.95 61.017906586857144 3138.02 54.181089883926305 3632.53 61.63490493268084 2130.53 40.70168749138621
16 7199.42 88.13578158704668 5160.09 70.63095308958697 3033.53 54.293207817843246 3653.89 57.576892627567744 3594.77 54.929225087259965 3545.49 58.69445880097536 3033.53 54.293207817843246 3520.97 59.75831873116711 2046.1 39.60473520306695
17 7183.57 88.06291283606124 5079.88 69.47610341300486 2944.6 54.65038745045498 3582.31 57.83386637602573 3487.01 53.97208125082314 3444.86 57.15008244291799 2944.6 54.65038745045498 3410.7 58.33565796233886 1968.2 38.556234675123974
18 7171.6 87.88239846292294 5000.77 68.31330653317075 2859.96 53.853681153077865 3512.08 59.101280438709196 3405.84 52.984428282317445 3370.94 56.45290129520771 2859.96 53.853681153077865 3319.56 57.362107508160626 1896.67 37.62011887865911
19 7161.92 87.63208867564761 4926.31 66.81012699955727 2783.64 54.65646527136196 3434.99 59.778333791676495 3331.83 52.33995143445986 3251.78 55.075436934584125 2783.64 54.65646527136196 3240.18 57.0552122814809 1830.54 36.733381235188475
20 7152.38 87.27744427277806 4845.58 66.06219319472349 2718.24 54.37115270494682 3383.4 60.01302047274929 3252.92 52.0096158164405 3148.67 54.960428473400725 2718.24 54.37115270494682 3156.9 56.69805280535824 1769.21 35.868233307567024
21 7142.6 86.86485497773556 4768.89 65.91700458864462 2655.49 53.539764312389934 3330.8 59.67660489435681 3176.03 50.730096768898626 3082.66 54.01535550473615 2655.49 53.539764312389934 3081.66 55.085177789685055 1711.69 35.09330620508761
22 7134.05 86.6367738365648 4695.89 65.14914806764088 2596.47 53.36736689677457 3275.8 58.23536535283158 3089.47 48.37074926904156 3008.12 53.274720216453645 2596.47 53.36736689677457 3016.76 54.51477256930296 1657.28 34.38944247200517
23 7126.94 86.45889876558444 4620.83 64.33119647102748 2543.42 52.456190822014094 3222.45 59.1329991705908 3017.91 47.765170724529334 2947.06 52.00913831901918 2543.42 52.456190822014094 2942.43 53.07732734207495 1606.1 33.66722021747144
24 7112.38 85.66528094622674 4558.88 62.631088030456475 2492.0 51.94123330429994 3170.1 58.64186717575238 2952.26 47.0687904491228 2890.09 50.907089254480425 2492.0 51.94123330429994 2882.01 51.984930790498595 1557.81 32.99154374359979
25 7104.74 85.45652993827277 4475.88 62.182100253362236 2442.83 51.166002473233235 3121.0 58.304018608142144 2891.36 47.00446684125141 2832.38 51.35057124976087 2442.83 51.166002473233235 2826.75 51.27813713937792 1511.98 32.354472877046156


==> figures/domains/covg_fn_generator_5.txt <==
step largest_coalitions largest_coalitions_err random_eval random_eval_err expected_greedy expected_greedy_err expected_ugreedy expected_ugreedy_err solve_greedy solve_greedy_err solve_greedy_worst solve_greedy_worst_err eval eval_err eval_lin eval_lin_err eval_ln eval_ln_err eval_ln_lin eval_ln_lin_err expected_best_states expected_best_states_err best_states best_states_err
0 80.23 1.6730698210961268 80.23 1.6730698210961268 77.55 1.6962451104564678 77.55 1.6962451104564678 80.23 1.6730698210961268 80.23 1.6730698210961268 80.23 1.6730698210961268 80.23 1.6730698210961268 80.23 1.6730698210961268 80.23 1.6730698210961268 77.55 1.6962451104564678 80.23 1.6730698210961268
1 74.65 1.592239703288193 70.55 1.521122326216117 66.48 1.5410530310292516 66.48 1.5410530310292516 61.66 1.405272898476278 77.53 1.5890061057278553 69.74 1.5121474461803976 69.77 1.4240967365848132 70.06 1.4820692605034667 69.86 1.5489338138203192 66.48 1.5410530310292516 61.66 1.405272898476278
2 69.7 1.4973039744551513 62.81 1.3375459965658352 56.8 1.326345324262094 56.8 1.326345324262094 48.5 1.1979359352864012 74.66 1.4878782941429782 61.72 1.3783374555652697 60.05 1.30874100963599 59.79 1.3394024749488072 60.86 1.453176249503553 56.8 1.326345324262094 48.41 1.186974338731921
3 64.78 1.4285388452272598 56.37 1.2595217145785735 49.3 1.2311200451851012 49.3 1.2311200451851012 39.28 1.0914803218241238 71.81 1.3958593168092666 53.99 1.2377476285249718 52.1 1.1937124842060984 51.54 1.1944670423044392 53.29 1.3224781604429183 49.03 1.2464458563159784 38.99 1.0577749660432878
4 59.06 1.2990921460929568 50.43 1.1379811114869218 42.49 1.1914251715462199 42.49 1.1914251715462199 32.21 0.9674808483474967 68.8 1.3026778945578594 46.39 1.1068104141763815 45.48 1.0672801266241534 44.51 1.050876978643278 46.49 1.2414145564677823 41.76 1.1369034677357155 31.86 0.9428111843274503
5 54.18 1.2241162551247353 45.73 1.0256168382928874 37.05 1.138967723312419 37.05 1.138967723312419 26.46 0.8520231419060366 65.62 1.1966096888604685 39.86 0.9728662224934563 39.63 0.9849016768852173 38.83 0.9870939901825689 39.95 1.086126934189424 36.23 0.9971530180539702 26.08 0.8396343600555296
6 50.81 1.1765979892396672 41.43 0.9690414924766712 31.91 1.0356372166180803 31.91 1.0356372166180803 21.85 0.7745151627784554 62.43 1.0924215525541634 33.78 0.9391141323264993 33.93 0.9278251968768665 33.22 0.9307952502993331 34.61 0.9764804869602575 31.0 0.8888762625365862 21.53 0.7601774115097719
7 47.19 1.0872720938479963 37.07 0.8967117258026234 27.18 0.8987510975534525 27.18 0.8987510975534525 18.11 0.7181478703138815 59.52 1.0155836258083828 29.09 0.8907033879202017 28.68 0.8645521991473417 28.25 0.8169140008890071 28.99 0.885859167501508 26.45 0.8911886285838546 17.88 0.7075751735770739
8 43.87 1.029823462364479 33.31 0.8484918289756147 22.72 0.8282975115722415 22.72 0.8282975115722415 15.07 0.658319716007996 56.11 0.8999320962038068 24.48 0.828346289759045 23.94 0.7634080947906692 23.83 0.766212645537659 24.28 0.807675302296284 22.26 0.7559354362896237 14.85 0.6513970999460941
9 40.43 0.976207359161366 30.3 0.7700846077089861 18.46 0.7455484050297635 18.46 0.7455484050297635 12.33 0.6083684091174699 52.7 0.8030874765238808 20.12 0.7476940983092382 19.78 0.7266333047665511 19.86 0.7071096381778716 19.96 0.7277917340014299 18.46 0.7455484050297635 12.11 0.5984652087303037
10 36.94 0.9227560825477055 27.4 0.7233479959413196 14.86 0.6745024353948141 14.86 0.6745024353948141 9.94 0.5522808537457562 49.35 0.7257702282695427 15.78 0.6696267617113282 15.86 0.6727029752641898 16.15 0.6712531624363554 15.78 0.6696267617113282 14.86 0.6745024353948141 9.76 0.5434866859250351
11 33.7 0.8762292952063276 24.35 0.6739563574276688 13.06 0.6146067150149063 13.06 0.6146067150149063 7.96 0.49826365176146126 46.2 0.6730002176294543 13.84 0.6145902798785643 14.46 0.5886845462125663 14.03 0.6099271359032249 14.18 0.5919288791567767 13.06 0.6146067150149063 7.75 0.4835422745873739
12 30.41 0.8078022310222004 21.74 0.6368514724641829 11.31 0.5398643675531247 11.31 0.5398643675531247 6.25 0.4418453040683727 42.95 0.6199340140839038 12.22 0.5892265088977912 12.61 0.5543027287967426 12.22 0.5450567573077769 12.57 0.5386580782393644 11.31 0.5398643675531247 6.04 0.4228140456178309
13 27.16 0.7226103075418011 18.91 0.554521360629092 9.63 0.46550830260907244 9.63 0.46550830260907244 4.82 0.38412434855332356 39.86 0.601180656556897 10.56 0.5267242009233901 10.99 0.5194198395296137 10.66 0.47846978309328314 10.96 0.4867787334647389 9.63 0.46550830260907244 4.64 0.36694755081687774
14 23.66 0.6413716362278393 16.72 0.5404973392509659 8.0 0.3967035888087444 8.0 0.3967035888087444 3.61 0.32345827014508766 36.82 0.5914167205733512 9.1 0.46677487922850763 9.01 0.40613850451352784 9.14 0.429944793261327 9.63 0.4275027319896165 8.0 0.3967035888087444 3.51 0.3134993112940093
15 20.4 0.5794459213400123 14.91 0.4923854530176885 7.0 0.33904202534419675 7.0 0.33904202534419675 2.62 0.27183625493106967 33.42 0.5247760465092696 7.86 0.4247447242851649 7.4 0.3414171298655892 7.63 0.3886404689959785 8.31 0.3889106776002881 6.9 0.3252038987428899 2.57 0.26371663703009834
16 18.33 0.5333437498982767 12.9 0.4418738793507999 6.06 0.2974028998656281 6.06 0.2974028998656281 1.87 0.22412793965352318 29.5 0.4549392233801092 6.42 0.34907670425645054 6.62 0.31294624703829493 6.21 0.33553665743827227 7.03 0.3340764444061729 5.92 0.31355891299593436 1.84 0.21868292622475632
17 16.21 0.4805920170671657 11.16 0.4006862799616365 5.13 0.24889858386600966 5.13 0.24889858386600966 1.23 0.18026635736032276 25.85 0.38543560559528756 5.1 0.3026816175722629 5.86 0.28604583937233247 5.07 0.2775269574675803 5.89 0.2891628460144068 4.69 0.26503096826864236 1.23 0.18026635736032276
18 14.23 0.43178160397978227 9.54 0.3596912256057656 4.23 0.218283015251931 4.23 0.218283015251931 0.82 0.13661122304783843 22.16 0.3383620677453205 3.8 0.243708718337977 5.01 0.26227250844659394 4.03 0.23503921873473446 4.7 0.24883567252142913 3.72 0.2234169902114687 0.82 0.13661122304783843
19 12.26 0.3873296301914461 7.71 0.314400182486389 3.38 0.19683351935946872 3.38 0.19683351935946872 0.45 0.10286305498481019 18.73 0.30545710075891247 2.62 0.18628749368390327 4.25 0.242201602310175 2.8 0.18963015572317593 3.89 0.21690895543867006 2.58 0.16888224335676064 0.45 0.10286305498481019
20 10.18 0.3450603811895342 6.17 0.28676354952004157 2.57 0.1659104054188966 2.57 0.1659104054188966 0.22 0.07327821620165827 15.06 0.26316642197773954 1.52 0.12016823224298526 3.41 0.20748372213138783 1.89 0.1384583225043084 2.83 0.17410956726768756 1.49 0.11933739624029904 0.22 0.07327821620165827
21 8.22 0.30137060643706187 4.56 0.23282195043865733 1.83 0.12796385221908363 1.83 0.12796385221908363 0.1 0.050251890762960605 12.14 0.2546615896685742 1.17 0.10736043324364256 2.77 0.17970514570801638 1.24 0.1074215711083856 1.87 0.1284365975723415 1.15 0.103840398125336 0.1 0.050251890762960605
22 6.24 0.240420507033032 3.26 0.1910206504252587 1.14 0.10052388027255268 1.14 0.10052388027255268 0.05 0.03295236844080536 8.62 0.193207900794178 0.91 0.0911154224158578 2.11 0.13172898410192518 0.88 0.09564243173129147 0.89 0.08396127053287694 0.83 0.0841535393303109 0.05 0.03295236844080536
23 4.09 0.1764378163271781 2.19 0.1495413864541394 0.52 0.06887259501016602 0.52 0.06887259501016602 0.02 0.019999999999999997 5.54 0.13589954697748946 0.7 0.08226589066968622 1.43 0.0956160250294073 0.53 0.0744745906095807 0.57 0.06705191716841209 0.52 0.06887259501016602 0.02 0.019999999999999997
24 2.04 0.10142420168218572 0.93 0.0956160250294073 0.25 0.04351941398892446 0.25 0.04351941398892446 0.01 0.009999999999999998 2.36 0.07722458393307383 0.35 0.05573204290227126 0.7 0.06590473688161075 0.25 0.05 0.24 0.04521553322083512 0.25 0.04351941398892446 0.01 0.009999999999999998
25 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0


==> figures/domains/k_budget_10_10.txt <==
step largest_coalitions largest_coalitions_err random_eval random_eval_err expected_greedy expected_greedy_err expected_ugreedy expected_ugreedy_err eval_ln eval_ln_err eval eval_err eval_ln_lin eval_ln_lin_err eval_lin eval_lin_err
0 2035.0 112.04382168387549 2035.0 112.04382168387549 1982.9333333333334 108.5154606197113 1982.9333333333334 108.5154606197113 2035.0 112.04382168387549 2035.0 112.04382168387549 2035.0 112.04382168387549 2035.0 112.04382168387549
1 1833.6 113.47166354190058 1945.7 107.96512990732293 1795.2666666666667 108.59947004420717 1795.2666666666667 108.59947004420717 1833.6 113.47166354190058 1833.6 113.47166354190058 1833.6 113.47166354190058 1833.6 113.47166354190058
2 1718.6555555555556 114.56404383619952 1861.8111111111111 103.74251099658358 1671.2333333333333 105.88117388738326 1671.2333333333333 105.88117388738326 1718.6555555555556 114.56404383619952 1718.6555555555556 114.56404383619952 1718.6555555555556 114.56404383619952 1718.6555555555556 114.56404383619952
3 1653.7555555555555 114.83447384082841 1785.3777777777777 100.84350934850636 1547.911111111111 100.55091026026766 1547.911111111111 100.55091026026766 1653.7555555555555 114.83447384082841 1653.7555555555555 114.83447384082841 1653.7555555555555 114.83447384082841 1653.7555555555555 114.83447384082841
4 1617.4222222222222 114.6953593769869 1715.2444444444445 97.44732603354961 1458.6444444444444 99.30536558130296 1458.6444444444444 99.30536558130296 1617.4222222222222 114.6953593769869 1617.4222222222222 114.6953593769869 1617.4222222222222 114.6953593769869 1617.4222222222222 114.6953593769869
5 1597.2444444444445 114.4581244384396 1640.3666666666666 93.57650031250677 1371.388888888889 94.05476357114021 1371.388888888889 94.05476357114021 1533.9333333333334 112.42261735915353 1597.2444444444445 114.4581244384396 1597.2444444444445 114.4581244384396 1597.2444444444445 114.4581244384396
6 1586.1444444444444 114.25737265607826 1579.5 90.07352697753255 1305.8777777777777 93.69779672199473 1305.8777777777777 93.69779672199473 1516.0666666666666 111.90848298629838 1586.1444444444444 114.25737265607826 1586.1444444444444 114.25737265607826 1586.1444444444444 114.25737265607826
7 1580.111111111111 114.12512948354785 1530.6777777777777 87.54584150026463 1241.3111111111111 91.90165541640567 1241.3111111111111 91.90165541640567 1469.6555555555556 110.11933393208352 1527.4555555555555 110.2058228318505 1580.111111111111 114.12512948354785 1580.111111111111 114.12512948354785
8 1576.8777777777777 114.05122031734076 1483.1333333333334 84.40287757429526 1180.7444444444445 88.85441045584602 1180.7444444444445 88.85441045584602 1422.4888888888888 108.50429062832109 1501.3333333333333 111.39849737979819 1576.8777777777777 114.05122031734076 1576.8777777777777 114.05122031734076
9 1575.1666666666667 114.01514809448014 1434.3555555555556 81.70838391973194 1126.111111111111 87.94659661573465 1126.111111111111 87.94659661573465 1380.3555555555556 107.69506160873459 1435.3111111111111 109.25034034285578 1575.1666666666667 114.01514809448014 1575.1666666666667 114.01514809448014
10 1574.2666666666667 113.99962853390208 1391.088888888889 79.067815903321 1081.5444444444445 84.74398127492518 1081.5444444444445 84.74398127492518 1348.2333333333333 105.24544530668653 1396.7333333333333 106.7706349582518 1574.2666666666667 113.99962853390208 1574.2666666666667 113.99962853390208
11 1496.1555555555556 111.1849118450893 1336.6666666666667 76.56718509067127 1039.1222222222223 81.63297757744259 1039.1222222222223 81.63297757744259 1323.3666666666666 103.95009780638762 1356.9666666666667 105.19981160652067 1505.4444444444443 110.27318716722463 1496.1555555555556 111.1849118450893
12 1449.7444444444445 109.42693371834481 1299.4444444444443 74.4657343734892 998.3777777777777 77.61201172492218 998.5444444444445 78.828552025961 1309.411111111111 103.81487399949823 1330.7222222222222 105.0141076400697 1447.7444444444445 107.29978022685724 1437.9333333333334 109.22762520244498
13 1422.6555555555556 108.25370990475383 1263.8777777777777 72.57013109424324 962.5333333333333 75.34185129663324 961.9555555555555 76.05961902166369 1268.2444444444445 101.25307573646916 1306.9555555555555 103.44115181066906 1396.5111111111112 104.55962016189908 1391.4 107.75908974755203
14 1407.1 107.48513708477249 1225.611111111111 70.65336546157799 929.2666666666667 72.74440709803706 928.5444444444445 72.69134577506142 1250.1 99.88563129062703 1279.3666666666666 102.32886990229419 1354.9888888888888 102.45156401880224 1354.7444444444445 106.27046215374155
15 1398.3111111111111 107.00839530279627 1197.4222222222222 68.75300375284085 898.0333333333333 70.5882920800364 896.8444444444444 69.58649744737865 1240.8222222222223 99.9912325467172 1244.0555555555557 100.1406107075779 1318.2 100.4677154497423 1326.8666666666666 105.03850812803273
16 1393.4333333333334 106.73178495696526 1166.0111111111112 67.11950044090625 868.7333333333333 69.79260841781739 868.8333333333334 67.62076310569303 1227.2444444444445 99.70343954927199 1196.388888888889 97.54877226238543 1284.9222222222222 98.76847064449579 1306.1333333333334 104.32083925621524
17 1390.7777777777778 106.58232008991808 1140.4777777777779 65.2903478321596 841.6333333333333 67.01984063470775 842.0444444444445 67.10174492933902 1221.0222222222221 100.03635665910375 1165.1888888888889 96.75722207453889 1255.3 97.40339873379104 1286.7222222222222 103.60013524082412
18 1389.3555555555556 106.5069442164213 1114.7777777777778 63.47854588134822 816.2666666666667 65.41093915621742 816.3555555555556 65.498269432516 1210.0555555555557 99.88870006050763 1121.4444444444443 92.97280167051382 1226.1222222222223 95.93347261505998 1272.1333333333334 102.92401376373955
19 1388.6 106.4711196796704 1085.2888888888888 61.50945695169967 792.2333333333333 62.98851737300171 791.5222222222222 62.919005914848995 1199.4888888888888 99.16471655709402 1082.0111111111112 91.36369884575404 1200.9888888888888 94.75472311009896 1257.8 102.27451883776149
20 1342.1888888888889 105.13302897464898 1055.4777777777779 59.920949231036964 770.5111111111111 60.60718004716539 769.4222222222222 60.259217368358975 1183.9222222222222 97.9642731225721 1061.0555555555557 89.04828237835139 1178.611111111111 93.71890621365445 1247.1444444444444 101.7496776120695
21 1315.1 104.17988865898616 1030.1888888888889 58.410670819031 748.9222222222222 58.3763890921676 747.5888888888888 59.011587965571124 1176.888888888889 97.4180451287913 1024.9444444444443 86.1435833019364 1156.6222222222223 92.71831554174355 1235.4555555555555 101.28628190258894
22 1299.5444444444445 103.52012736331102 1006.3111111111111 57.00136372734988 728.1555555555556 58.00725321884568 727.6777777777778 56.656299619602855 1136.0444444444445 94.52116648738054 997.3555555555556 84.01498485792241 1137.8333333333333 91.7984361054737 1226.6 100.89857678136184
23 1290.7555555555555 103.09432224268913 984.2222222222222 55.644752863974766 709.8666666666667 56.117707131376065 708.1222222222223 54.55012430661465 1104.7444444444445 92.83162581705643 983.7777777777778 83.31761466402418 1120.3777777777777 90.93303647762261 1218.6333333333334 100.47680268426605
24 1285.8777777777777 102.84030725328229 962.3222222222222 54.12833925547919 692.4 54.33845889290962 689.5 54.382662402988814 1088.9555555555555 91.21797152899995 957.8555555555556 82.49038919710837 1103.2222222222222 90.03010840224948 1211.4 100.16281726542448
25 1283.2222222222222 102.70037237681527 940.8888888888889 53.09652587303974 676.0888888888888 52.53945344596392 672.7888888888889 52.65725392215998 1068.1333333333334 90.31358076950961 944.5444444444445 80.82698366676159 1088.4888888888888 89.291271394113 1205.9444444444443 99.90918768085828


==> figures/domains/k_budget_generator_10.txt <==
step random_eval random_eval_err largest_coalitions largest_coalitions_err expected_ugreedy expected_ugreedy_err eval_ln_lin eval_ln_lin_err eval_lin eval_lin_err expected_greedy expected_greedy_err eval eval_err eval_ln eval_ln_err solve_greedy solve_greedy_err solve_greedy_worst solve_greedy_worst_err
0 2080.98 106.9721477768863 2080.98 106.9721477768863 2023.78 101.73793982580932 2080.98 106.9721477768863 2080.98 106.9721477768863 2023.78 101.73793982580932 2080.98 106.9721477768863 2080.98 106.9721477768863 2080.98 106.9721477768863 2080.98 106.9721477768863
1 1989.28 102.97266782594264 1885.53 107.7653300210483 1825.62 102.8016485541674 1885.53 107.7653300210483 1885.53 107.7653300210483 1825.62 102.8016485541674 1885.53 107.7653300210483 1885.53 107.7653300210483 1807.29 107.17222549794242 2044.73 103.80107418042503
2 1905.33 99.00098668521676 1772.95 108.44323690905364 1695.16 100.64519710850638 1772.95 108.44323690905364 1772.95 108.44323690905364 1695.16 100.64519710850638 1772.95 108.44323690905364 1789.59 106.15260988241639 1594.63 104.94749977050814 2019.2 101.67693639139307
3 1830.36 96.3211898815729 1708.85 108.504439582401 1575.03 95.45516315384555 1708.85 108.504439582401 1708.85 108.504439582401 1575.03 95.45516315384555 1686.29 106.35625980162096 1692.75 105.16627563198685 1423.97 101.30594571580554 1999.83 100.10883880592516
4 1759.72 93.05934576571788 1672.72 108.27218794698979 1481.02 94.63024051645446 1672.72 108.27218794698979 1672.72 108.27218794698979 1481.02 94.63024051645446 1650.75 106.17848074222607 1628.65 105.50076008630401 1290.98 97.56805341127107 1985.08 98.93999066876525
5 1685.54 89.54435548933277 1652.56 107.9975966062545 1394.93 88.881398964115 1652.56 107.9975966062545 1652.56 107.9975966062545 1394.93 88.881398964115 1605.39 104.9382357013935 1561.18 102.11608603086306 1184.02 93.80857898352949 1973.38 98.01640944868427
6 1622.46 86.2464924422197 1641.44 107.78353008496128 1325.01 86.30799732950767 1641.44 107.78353008496128 1641.44 107.78353008496128 1325.01 86.30799732950767 1553.48 102.62118776245856 1515.7 99.22843403587564 1103.38 89.68131093663345 1963.83 97.25521673837493
7 1573.17 83.79790028347483 1635.39 107.64717329396913 1262.33 86.42062634334329 1635.39 107.64717329396913 1635.39 107.64717329396913 1262.33 86.42062634334329 1514.27 100.90104849241501 1468.11 97.23966528140872 1029.94 85.79858940235758 1955.78 96.60020241733818
8 1523.74 80.86139359260001 1632.15 107.57228753472961 1203.95 82.47028528230913 1632.15 107.57228753472961 1632.15 107.57228753472961 1203.95 82.47028528230913 1408.41 95.8895535699191 1412.52 96.39904593182267 967.65 81.94730429866611 1946.96 95.83769520508213
9 1474.78 78.36801885844747 1630.44 107.536340411467 1151.23 80.13666464990992 1630.44 107.536340411467 1630.44 107.536340411467 1151.23 80.13666464990992 1392.77 94.73450712065767 1374.0 95.03444351678739 910.45 78.40696007937618 1936.12 94.85194446977336
10 1428.66 75.87932900136222 1629.54 107.52102864091285 1101.66 76.34657979546068 1629.54 107.52102864091285 1629.54 107.52102864091285 1101.66 76.34657979546068 1347.6 93.0712326308959 1329.9 92.47420552169501 858.79 75.1401442087861 1925.03 93.96557230596683
11 1374.1 73.57161219663547 1550.11 104.79155249225661 1056.26 76.77409945726976 1552.84 103.49719629247957 1550.11 104.79155249225661 1056.26 76.77409945726976 1299.14 91.79819106512004 1300.99 91.50404803652518 811.1 72.0537306529655 1910.21 92.9226954641504
12 1334.1 71.39066868826468 1502.65 103.08322162606328 1015.86 74.63471721753498 1488.7 100.23118478817061 1490.82 102.86140757192061 1015.86 74.63471721753498 1272.84 89.92453707235178 1267.46 89.66655448905905 767.46 69.04259908845327 1898.44 92.11780481338211
13 1296.8 69.44408694857478 1474.84 101.94797219338615 978.22 71.22621322592582 1430.5 97.24990249534206 1443.55 101.46227280635057 978.22 71.22621322592582 1202.24 87.16170519514434 1249.92 88.49190989673414 726.3 66.22158777067102 1888.96 91.48107484362792
14 1257.43 67.57777301043964 1458.84 101.20811813168733 942.0 68.66560752345862 1382.45 94.83879184908429 1405.53 100.00191862300858 942.0 68.66560752345862 1178.15 85.34001201965671 1222.28 87.92877866302771 690.57 63.668751758653556 1881.26 90.96815140309805
15 1227.35 65.6759605405912 1449.8 100.75130196917978 911.17 65.77949091664154 1340.97 92.83780953791391 1376.44 98.81994474187827 911.17 65.77949091664154 1151.38 84.00393783458709 1203.42 87.39960379449295 658.49 61.29396874938434 1869.74 90.03095945621183
16 1193.65 63.95536065542634 1444.79 100.48737123025798 881.41 63.923462907613285 1300.33 90.9408610753786 1355.24 98.10105500930861 881.41 63.923462907613285 1129.79 82.50278880502198 1191.41 86.57752069618876 628.98 58.95009013795253 1861.96 89.41543707816223
17 1166.9 62.184280549627225 1442.07 100.34551849394263 854.55 63.33566403207468 1269.17 89.21523633858455 1335.35 97.37724556869257 854.55 63.33566403207468 1102.46 81.07795029625765 1171.88 86.03639150165621 601.25 56.666364304006166 1854.11 88.77988885809988
18 1140.55 60.445476516552766 1440.62 100.27470428374207 829.75 60.958032218233484 1238.62 87.84095220822965 1320.21 96.72332435218185 829.75 60.958032218233484 1082.07 79.46944302527528 1154.2 85.83980969977117 575.03 54.54167057666028 1845.85 88.16403029225545
19 1108.43 58.38967366674599 1439.85 100.24133038912551 805.98 62.3553193765011 1211.76 86.69653345510022 1305.33 96.09117204220398 805.98 62.3553193765011 1045.05 77.07868651022417 1141.16 84.90667808740596 551.23 52.57246630253629 1837.65 87.53803257136093
20 1079.98 57.01504139658714 1392.39 98.92272557584296 782.66 59.909136956803934 1190.19 85.46210772954151 1294.3 95.58303862468107 782.66 59.909136956803934 1023.1 75.34665677300279 1127.01 84.26909698140005 529.16 50.72877118817907 1825.13 86.6398707468467
21 1054.63 55.60101491516103 1364.58 97.99209840336593 760.47 57.61872495687982 1167.49 84.5685251942787 1282.66 95.15380449089204 760.47 57.61872495687982 993.61 74.27003133529334 1107.69 83.40384010610329 508.31 48.99485995510348 1814.04 85.84086394737838
22 1029.6 54.20851809765172 1348.58 97.35317583132277 739.31 57.2740562047199 1146.17 83.71706927430503 1273.14 94.75623272589534 739.31 57.2740562047199 967.26 72.09233924473375 1093.11 82.8185272969543 488.72 47.272105256203005 1805.3 85.21735667566718
23 1007.34 52.955695642773875 1339.54 96.94329532820157 719.12 55.006859590601984 1127.77 82.94500046428479 1265.0 94.34597409684649 719.12 55.006859590601984 949.21 70.91040056353374 1080.47 81.67281789450075 470.31 45.66424610926226 1797.28 84.63414202294247
24 984.04 51.46898236272547 1334.53 96.69999264099081 700.06 53.81798884418038 1110.45 81.96926545845083 1257.72 94.05536095966315 700.06 53.81798884418038 932.89 69.60168913397885 1067.59 81.54051492814769 452.92 44.13136194443479 1790.4 84.12226191380584
25 961.38 50.468519600906376 1331.81 96.5667746100379 682.49 51.92009691474355 1094.36 80.96510474184905 1252.05 93.80747033098692 682.49 51.92009691474355 914.11 68.2443987341515 1056.31 80.99393379828646 436.83 42.714320109586694 1781.01 83.43138776046077


==> figures/domains/k_budget_generator_5.txt <==
step largest_coalitions largest_coalitions_err solve_greedy solve_greedy_err solve_greedy_worst solve_greedy_worst_err random_eval random_eval_err expected_ugreedy expected_ugreedy_err expected_greedy expected_greedy_err eval eval_err eval_ln_lin eval_ln_lin_err eval_ln eval_ln_err eval_lin eval_lin_err expected_best_states expected_best_states_err best_states best_states_err
0 23.05 1.2016297855055613 23.05 1.2016297855055613 23.05 1.2016297855055613 23.05 1.2016297855055613 22.2 1.2579444512474478 22.2 1.2579444512474478 23.05 1.2016297855055613 23.05 1.2016297855055613 23.05 1.2016297855055613 23.05 1.2016297855055613 22.2 1.2579444512474478 23.05 1.2016297855055613
1 18.92 1.0811217518967244 16.5 0.9578490212318158 21.4 1.084323556765957 19.18 1.0442125252934855 17.84 1.1168787677354162 17.84 1.1168787677354162 18.92 1.0811217518967244 18.92 1.0811217518967244 18.92 1.0811217518967244 18.92 1.0811217518967244 17.84 1.1168787677354162 16.5 0.9578490212318158
2 15.95 1.0524022543925422 11.14 0.7440022808697524 20.03 0.9984285632731046 16.3 0.9157984869428801 14.42 0.8978290314402679 14.42 0.8978290314402679 14.49 0.930134670384082 14.8 0.9582180431310079 14.49 0.930134670384082 14.8 0.9582180431310079 14.42 0.8978290314402679 11.14 0.7440022808697524
3 13.92 1.036571660851679 7.93 0.602059596365474 18.94 0.9378483864461227 13.96 0.787262229617183 11.0 0.6989169110021938 11.0 0.6989169110021938 10.35 0.747571826892665 10.9 0.7949969823969159 10.97 0.7910426567818482 10.9 0.7949969823969159 11.0 0.6989169110021938 7.93 0.602059596365474
4 12.61 1.0120381475622406 5.44 0.4725430876618234 18.13 0.8991190975144235 11.98 0.7009344412347641 9.42 0.5608759383159686 9.42 0.5608759383159686 7.86 0.6192240174915568 8.35 0.6679344006984247 7.86 0.6192240174915568 8.35 0.6679344006984247 9.42 0.5608759383159686 5.44 0.4725430876618234
5 11.8 0.9886221408474208 4.07 0.3742345723627297 17.04 0.8394226009765898 10.39 0.6137967616780531 7.84 0.44283749898247154 7.84 0.44283749898247154 5.9 0.4943110704237104 6.22 0.5326852122534802 5.59 0.4699226241917628 6.22 0.5326852122534802 7.81 0.4585208982602801 4.07 0.3742345723627297
6 10.37 0.8764776844353376 3.2 0.2919803507986886 15.95 0.7811381233026382 8.9 0.5496555395165341 6.52 0.3577369949778154 6.52 0.3577369949778154 4.72 0.39544885633896826 4.81 0.41309254961261954 4.1 0.35205027189223126 4.81 0.41309254961261954 6.52 0.3577369949778154 2.92 0.2565032931444339
7 9.22 0.7961498260092414 2.61 0.2473679629436866 15.14 0.7419629983422967 7.71 0.49793411596152337 5.2 0.2898972301357915 5.2 0.2898972301357915 3.54 0.29658664225422615 3.67 0.31560587875873086 3.23 0.2733462672475734 3.67 0.31560587875873086 5.2 0.2898972301357915 2.05 0.17602513594611563
8 8.35 0.736820222580814 2.02 0.2049784418327001 14.33 0.7028161246375221 6.9 0.44438130864691816 4.68 0.2795667644008775 4.68 0.2795667644008775 2.39 0.2145679238362387 2.7 0.23072131074593702 2.36 0.19772442816948413 2.7 0.23072131074593702 4.46 0.2900435355688048 1.46 0.12825164657221694
9 7.76 0.6900622135618344 1.43 0.16651811561593782 13.24 0.6459070827881976 6.26 0.4066666666666666 4.16 0.2780596549612542 4.16 0.2780596549612542 1.8 0.16937198318160146 1.87 0.16058919293927876 1.77 0.14829332112711308 1.87 0.16058919293927876 4.16 0.2780596549612542 0.87 0.08245598764789551
10 6.61 0.6338745693723402 0.84 0.1353782579562639 12.43 0.6065725867777929 5.48 0.3611094017053558 3.89 0.28316215863142463 3.89 0.28316215863142463 0.9 0.08468599159080073 1.04 0.09311663154725405 1.18 0.09886221408474206 1.04 0.09311663154725405 3.85 0.41956567249401316 0.0 0.0
11 5.74 0.5929927520976997 0.56 0.09025217197084258 11.62 0.5672510355863067 5.05 0.3242318038475908 3.62 0.2950021400367507 3.62 0.2950021400367507 0.31 0.04648231987117317 0.31 0.04648231987117317 0.59 0.04943110704237103 0.31 0.04648231987117317 3.59 0.38167493705476335 0.0 0.0
12 5.15 0.5536609107029357 0.28 0.04512608598542129 10.81 0.5279453216255094 4.57 0.2941362976855485 3.35 0.31281549730397845 3.35 0.31281549730397845 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 3.33 0.3452579185232835 0.0 0.0
13 4.28 0.526486351948347 0.0 0.0 10.0 0.4886592665527574 3.95 0.25598887286423805 3.08 0.3356525379952105 3.08 0.3356525379952105 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 3.07 0.3108330286780537 0.0 0.0
14 3.69 0.4941465451470931 0.0 0.0 8.91 0.4337049688440288 3.38 0.22508359838652453 2.82 0.2979322680805762 2.82 0.2979322680805762 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 2.81 0.27913828440072824 0.0 0.0
15 3.1 0.46482319871173183 0.0 0.0 8.1 0.3942772444036625 2.96 0.20146935000118255 2.56 0.2622051013071927 2.56 0.2622051013071927 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 2.55 0.2512091968978457 0.0 0.0
16 2.79 0.4183408788405586 0.0 0.0 7.29 0.3548495199632963 2.56 0.1788402594044148 2.3 0.2294041469247289 2.3 0.2294041469247289 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 2.29 0.22843118894058248 0.0 0.0
17 2.48 0.37185855896938536 0.0 0.0 6.48 0.31542179552293004 2.3 0.15859229221975182 2.04 0.20096735751827652 2.04 0.20096735751827652 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 2.03 0.21246746631525554 0.0 0.0
18 2.17 0.3253762390982122 0.0 0.0 5.67 0.2759940710825638 1.96 0.1406478516786452 1.78 0.17898704879505567 1.78 0.17898704879505567 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 1.77 0.20491683457175766 0.0 0.0
19 1.86 0.27889391922703904 0.0 0.0 4.86 0.23656634664219758 1.63 0.11604161566290158 1.52 0.16604733413011236 1.52 0.16604733413011236 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 1.51 0.20670332030778468 0.0 0.0
20 1.55 0.23241159935586592 0.0 0.0 4.05 0.19713862220183126 1.39 0.10337242662266659 1.26 0.16429832437958522 1.26 0.16429832437958522 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 1.25 0.21759706994462227 0.0 0.0
21 1.24 0.18592927948469268 0.0 0.0 3.24 0.15771089776146502 1.12 0.08908060134144546 1.0 0.17407765595569785 1.0 0.17407765595569785 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 1.0 0.17407765595569785 0.0 0.0
22 0.93 0.13944695961351952 0.0 0.0 2.43 0.11828317332109879 0.86 0.07787584005740461 0.75 0.13055824196677338 0.75 0.13055824196677338 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.75 0.13055824196677338 0.0 0.0
23 0.62 0.09296463974234634 0.0 0.0 1.62 0.07885544888073251 0.54 0.0626357112455213 0.5 0.08703882797784893 0.5 0.08703882797784893 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.5 0.08703882797784893 0.0 0.0
24 0.31 0.04648231987117317 0.0 0.0 0.81 0.039427724440366255 0.26 0.0440844002276808 0.25 0.04351941398892446 0.25 0.04351941398892446 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.25 0.04351941398892446 0.0 0.0
25 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0


==> figures/domains/xos_10.txt <==
step largest_coalitions largest_coalitions_err random_eval random_eval_err expected_ugreedy expected_ugreedy_err expected_greedy expected_greedy_err eval_lin eval_lin_err eval eval_err eval_ln_lin eval_ln_lin_err eval_ln eval_ln_err solve_greedy solve_greedy_err solve_greedy_worst solve_greedy_worst_err
0 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405 345.0930562230163 7.922193970068175 345.0930562230163 7.922193970068175 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405
1 328.8513213325531 8.51167881461063 334.1661443428554 8.604256743026323 323.5686070099586 7.526452457170874 323.5686070099586 7.526452457170874 329.41023263788696 8.447793209386141 329.1765984196285 8.432985335115408 328.36147082430546 8.39743340737706 328.8513213325531 8.51167881461063 298.78409943526333 8.393305551084184 345.06329190088815 8.674995048027002
2 312.39618495650683 8.185510916242809 321.89539509886947 8.347533058008363 305.36317871994265 7.079210534619733 305.36317871994265 7.079210534619733 312.3547318599304 8.102184818252375 313.4960261263637 7.982375102228899 311.64519538593953 7.985257698891992 314.23911673670426 8.202748654943157 264.06719192822 7.96822037399091 341.86667294323837 8.494529426204908
3 300.47264625556335 7.856089246081792 311.93655270427644 8.107530457867073 289.60942698804814 6.629681539222049 289.60942698804814 6.629681539222049 300.48221281243207 7.897883200156666 297.2039463094481 7.534733366494391 298.8656689078966 8.028875229847896 300.82276067197625 7.865829042691048 237.55448921223555 7.575702341294624 338.9464268982351 8.344633913656487
4 289.1584048436829 7.694503187368125 301.4941714147834 7.83613996416605 275.4908974525343 6.421663907350633 275.4908974525343 6.421663907350633 290.0105142294796 7.507538961185922 286.20689767952945 7.147841582093737 290.1386024486381 7.758886353676274 291.2676435325763 7.6418738729394065 215.57206170982832 7.245096810711588 336.0695588793502 8.206144558525287
5 281.33642052398363 7.4652804536922766 290.8222305026455 7.575085748440735 263.5029935534972 6.077767939345522 263.5029935534972 6.077767939345522 282.280250455573 7.377109262258115 274.35598338075823 6.86955827215765 280.9864144280584 7.650486407155461 278.23076985490445 7.232599042793135 197.07896140343377 6.892903560674892 333.2884407219502 8.076036126591083
6 274.6411139225994 7.1985380038511675 281.8919391812134 7.403558290769473 252.91072317345262 5.988512908338315 252.91072317345262 5.988512908338315 275.9148391777553 7.269217261119554 267.3507349399261 6.706710939819439 270.93471602710173 7.5336111032967805 267.7730992354523 6.895829040322381 180.92616443110288 6.567352745088306 330.67758591628876 7.964418296711536
7 268.6123136295325 7.042215444373654 273.93103585669894 7.2040608068676395 242.69837721445276 5.857567805510243 242.69837721445276 5.857567805510243 269.72955457654086 7.122479669250061 262.89649974711415 6.544535031989847 263.576835996441 7.376788608839832 258.36466297526954 6.595663649410015 167.54491855333026 6.277566318117967 328.2612988906941 7.862710934896529
8 264.09462794269086 6.949847599253283 265.98049201085826 6.989525467428196 232.5166078975994 5.9573554963108855 232.5166078975994 5.9573554963108855 265.4931929348591 7.062826943958968 255.58350132164455 6.414221828887352 255.28000694698878 7.236867619300642 252.61679866750387 6.447766876476311 155.8102461033756 6.016184523938714 325.7268452220919 7.758016313093171
9 259.7821488798532 6.911180417066901 258.9632500949849 6.800063178877839 223.2568047736193 5.743189511500041 223.2568047736193 5.743189511500041 260.91642782543465 6.936464720773411 248.68242892403057 6.218256170248192 247.62649652867825 7.004228546257495 245.99643000950718 6.301222790707939 145.31159422808133 5.749190095326194 323.3228262734182 7.656788394458667
10 256.3717189523204 6.926284994417045 252.51511738635736 6.713987316124991 213.98351040729483 5.665212214821306 213.98351040729483 5.665212214821306 256.3717189523204 6.926284994417045 243.85509694207363 6.0450818122927865 239.6187325645086 6.865751849751351 240.1968691635186 6.136512251177525 135.880651381152 5.505768160246824 321.05692534567055 7.566135207702728
11 251.97698723165695 6.716997013240304 246.96602114993314 6.54814934594031 206.57501751385013 5.5928346157484485 206.57501751385013 5.5928346157484485 245.72163513722663 6.784240083879947 240.52263182677677 5.912745003152559 231.744561368318 6.76036578726068 234.98281362382096 6.100030081704398 127.3624686142636 5.290381040537788 318.82110806028385 7.480041608170355
12 248.01038564211666 6.588937423422617 241.59349882326586 6.455531727809082 199.81719079817003 5.552580113263962 199.81719079817003 5.552580113263962 236.1923824551008 6.749980266904856 237.1944686806992 5.80651070076363 225.60312244595568 6.62364878512906 228.685787710788 5.9558151048556 120.01237008960135 5.083367169331542 316.5518046976639 7.394383043349953
13 244.31473239126612 6.456827950098377 236.43217404427577 6.276062830843002 193.4926236309117 5.40799253454399 193.4926236309117 5.40799253454399 227.22499388556884 6.729355020856862 232.91488117611758 5.706235344384781 219.98247544448884 6.545507607030753 221.99995851659256 5.87346387835686 113.30348510471111 4.885635318583108 314.4259448931391 7.31927426396977
14 241.085887604639 6.368308640434569 231.11295311745468 6.196799685669089 187.60217398054405 5.296236365827138 187.60217398054405 5.296236365827138 219.82150015998386 6.579826750414023 226.7841719151212 5.590113687181749 213.75223174292697 6.463281449613147 219.1366353728389 5.779938362679768 107.19449671550188 4.708033840650143 312.3570658958166 7.243681007148352
15 238.4790601698164 6.284970517393659 226.38323374726303 6.086320247044552 182.0395850542485 5.171708122143804 182.0395850542485 5.171708122143804 213.25248370779235 6.496496870976671 222.7657070575686 5.531691291284005 208.61431108007693 6.506716612715946 215.66086300283678 5.66684035288388 101.67579392808406 4.532279337237533 310.3254809460437 7.173707329482802
16 236.28441438339465 6.2276555018653506 221.3616339435671 5.972809552494063 176.5428570148683 5.164542701129302 176.5428570148683 5.164542701129302 206.85395753822147 6.387542656970935 219.4442316934716 5.443693246133768 202.10212603576304 6.4401719703816 213.06868453260265 5.615888314272203 96.66509802833475 4.368843367153724 308.3206072322543 7.10610184979868
17 233.86613268281968 6.124026432040423 217.41336354349693 5.856568210982419 171.05918496728282 5.109900323484306 171.05918496728282 5.109900323484306 201.24023944945694 6.245938350608105 218.28301969454154 5.398514979823329 197.94917632774857 6.486274594202682 209.8343235580069 5.5118165974248905 92.09428448002004 4.214813581339054 306.3167871674187 7.043627745005242
18 231.93766949748846 6.061153724288158 213.26835521619302 5.760945052485632 166.19957639581995 5.011908641371281 166.19957639581995 5.011908641371281 195.23481925638404 6.0804540004795555 214.65015180335544 5.360435771212364 194.22952712443296 6.465523337341743 207.3147155125502 5.4383457329778695 87.85424211341397 4.066569343136442 304.37611330424966 6.986561862881529
19 230.1310163352195 6.011757489749218 209.156706312658 5.612094099058744 161.7071560748663 4.889041692124544 161.7071560748663 4.889041692124544 190.18973027198234 5.962110543509221 211.52869010861198 5.241694382123752 188.88866684763696 6.401123601391579 205.7273812634138 5.381233531248855 83.98739241273499 3.927778902696289 302.4499944405076 6.925341788296304
20 226.6830757899429 5.897943790397374 205.6016403880337 5.526888966344417 157.42732418319758 4.852085373494875 157.42732418319758 4.852085373494875 185.16425975514423 5.911836019501164 209.01512853533123 5.208149405512655 184.86686409409498 6.310348072378224 203.5112573052188 5.321910218532147 80.4369526150537 3.7994675928183486 300.6415684605108 6.8658646451798475
21 223.57058578846383 5.8165760609130714 201.83071112864488 5.415464391262124 153.3205046683461 4.798283171081627 153.3205046683461 4.798283171081627 180.57251900649769 5.787922905533903 205.44933540750773 5.088645650136667 180.15349826783674 6.330957507923183 199.9707719093999 5.200612620868962 77.13580927925555 3.6837514365674355 298.8552948468226 6.81476811878818
22 220.67223816141612 5.6922366083906155 198.53692061747788 5.311009046232811 149.27671300661268 4.724383486922901 149.27671300661268 4.724383486922901 176.41351540655415 5.731894407983069 203.00590019453205 5.041858958156671 174.9919671712359 6.168232102291174 196.77563180685982 5.128353339567814 74.11908302666895 3.576679818221225 297.09905863607537 6.761544070684682
23 218.4256293432954 5.611601213467408 195.12269338724323 5.255297318503944 145.61451562913675 4.631152427154166 145.61451562913675 4.631152427154166 172.3416188858221 5.646893810641889 201.3881288999771 4.968951255581523 171.42277934289643 6.127115990619509 193.63678981092275 5.028073961236088 71.32763168266304 3.4757794205870414 295.39610161685715 6.704801918631626
24 216.54091397074217 5.567976587975887 191.7085755523481 5.1762605966584685 141.9623144921518 4.5865904277700045 141.9623144921518 4.5865904277700045 167.66158121037424 5.5027350998089535 198.86725177769898 4.872293137986032 168.03553275181545 6.0604058998753505 190.46118318306205 4.919989644809168 68.74475878263154 3.3765375738825383 293.704940110243 6.650405070118723
25 214.79325313172077 5.551081169380321 188.61512361820016 5.118845102233191 138.3952088450272 4.460886160406022 138.3952088450272 4.460886160406022 163.8946443098542 5.435416327842919 195.8473344093305 4.807898400372018 164.10798911684242 5.988727749572147 187.22096508903036 4.82457152860395 66.30828627315393 3.2810537135958815 292.0040374868318 6.5967086532061785


==> figures/domains/xos_10_10.txt <==
step random_eval random_eval_err largest_coalitions largest_coalitions_err expected_greedy expected_greedy_err expected_ugreedy expected_ugreedy_err eval_lin eval_lin_err eval_ln_lin eval_ln_lin_err eval eval_err eval_ln eval_ln_err
0 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405 345.0930562230163 7.922193970068175 345.0930562230163 7.922193970068175 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405 348.48640527679186 8.895717638974405
1 334.1661443428554 8.604256743026323 328.8513213325531 8.51167881461063 323.5686070099586 7.526452457170874 323.5686070099586 7.526452457170874 329.41023263788696 8.447793209386141 328.5017231798391 8.530504560930732 329.1765984196285 8.432985335115408 328.8513213325531 8.51167881461063
2 321.89539509886947 8.347533058008363 312.39618495650683 8.185510916242809 305.36317871994265 7.079210534619733 305.36317871994265 7.079210534619733 312.3547318599304 8.102184818252375 312.150118472182 8.221147771915094 313.4960261263637 7.982375102228899 314.23911673670426 8.202748654943157
3 311.93655270427644 8.107530457867073 300.47264625556335 7.856089246081792 289.60942698804814 6.629681539222049 289.60942698804814 6.629681539222049 300.48221281243207 7.897883200156666 298.7795699029029 7.825296200624205 297.2039463094481 7.534733366494391 300.82276067197625 7.865829042691048
4 301.4941714147834 7.83613996416605 289.1584048436829 7.694503187368125 275.4908974525343 6.421663907350633 275.4908974525343 6.421663907350633 290.0105142294796 7.507538961185922 286.85693227283434 7.640839564268105 286.20689767952945 7.147841582093737 291.2676435325763 7.6418738729394065
5 290.8222305026455 7.575085748440735 281.33642052398363 7.4652804536922766 263.5029935534972 6.077767939345522 263.5029935534972 6.077767939345522 282.280250455573 7.377109262258115 278.25321194582386 7.394535085941188 274.35598338075823 6.86955827215765 278.23076985490445 7.232599042793135
6 281.8919391812134 7.403558290769473 274.6411139225994 7.1985380038511675 252.91072317345262 5.988512908338315 252.91072317345262 5.988512908338315 275.9148391777553 7.269217261119554 269.65394682541586 7.070828135055075 267.3507349399261 6.706710939819439 267.7730992354523 6.895829040322381
7 273.93103585669894 7.2040608068676395 268.6123136295325 7.042215444373654 242.69837721445276 5.857567805510243 242.69837721445276 5.857567805510243 269.72955457654086 7.122479669250061 262.1684446929431 6.821405012209662 262.89649974711415 6.544535031989847 258.36466297526954 6.595663649410015
8 265.98049201085826 6.989525467428196 264.09462794269086 6.949847599253283 232.5166078975994 5.9573554963108855 232.5166078975994 5.9573554963108855 265.4931929348591 7.062826943958968 256.7680138824918 6.657694885766364 255.58350132164455 6.414221828887352 252.61679866750387 6.447766876476311
9 258.9632500949849 6.800063178877839 259.7821488798532 6.911180417066901 223.2568047736193 5.743189511500041 223.2568047736193 5.743189511500041 260.91642782543465 6.936464720773411 250.77388328623402 6.410756964329286 248.68242892403057 6.218256170248192 245.99643000950718 6.301222790707939
10 252.51511738635736 6.713987316124991 256.3717189523204 6.926284994417045 213.98351040729483 5.665212214821306 213.98351040729483 5.665212214821306 256.3717189523204 6.926284994417045 245.07236923641005 6.202183926934286 243.85509694207363 6.0450818122927865 240.1968691635186 6.136512251177525
11 246.96602114993314 6.54814934594031 251.97698723165695 6.716997013240304 206.57501751385013 5.5928346157484485 206.57501751385013 5.5928346157484485 245.72163513722663 6.784240083879947 240.97527520966267 6.179426032725466 240.52263182677677 5.912745003152559 234.98281362382096 6.100030081704398
12 241.59349882326586 6.455531727809082 248.01038564211666 6.588937423422617 199.81719079817003 5.552580113263962 199.81719079817003 5.552580113263962 236.1923824551008 6.749980266904856 237.0157557631091 6.129478453590332 237.1944686806992 5.80651070076363 228.685787710788 5.9558151048556
13 236.43217404427577 6.276062830843002 244.31473239126612 6.456827950098377 193.4926236309117 5.40799253454399 193.4926236309117 5.40799253454399 227.22499388556884 6.729355020856862 233.38079122075504 6.027195055229306 232.91488117611758 5.706235344384781 221.99995851659256 5.87346387835686
14 231.11295311745468 6.196799685669089 241.085887604639 6.368308640434569 187.60217398054405 5.296236365827138 187.60217398054405 5.296236365827138 219.82150015998386 6.579826750414023 230.45148426620912 5.940662315766109 226.7841719151212 5.590113687181749 219.1366353728389 5.779938362679768
15 226.38323374726303 6.086320247044552 238.4790601698164 6.284970517393659 182.0395850542485 5.171708122143804 182.0395850542485 5.171708122143804 213.25248370779235 6.496496870976671 227.48684773056905 5.9342717379556955 222.7657070575686 5.531691291284005 215.66086300283678 5.66684035288388
16 221.3616339435671 5.972809552494063 236.28441438339465 6.2276555018653506 176.5428570148683 5.164542701129302 176.5428570148683 5.164542701129302 206.85395753822147 6.387542656970935 224.50951375223744 5.869673072183662 219.4442316934716 5.443693246133768 213.06868453260265 5.615888314272203
17 217.41336354349693 5.856568210982419 233.86613268281968 6.124026432040423 171.05918496728282 5.109900323484306 171.05918496728282 5.109900323484306 201.24023944945694 6.245938350608105 221.77426207054316 5.769602476831489 218.28301969454154 5.398514979823329 209.8343235580069 5.5118165974248905
18 213.26835521619302 5.760945052485632 231.93766949748846 6.061153724288158 166.19957639581995 5.011908641371281 166.19957639581995 5.011908641371281 195.23481925638404 6.0804540004795555 220.16221879307344 5.757295857224887 214.65015180335544 5.360435771212364 207.3147155125502 5.4383457329778695
19 209.156706312658 5.612094099058744 230.1310163352195 6.011757489749218 161.7071560748663 4.889041692124544 161.7071560748663 4.889041692124544 190.18973027198234 5.962110543509221 217.76143696370883 5.6734505324743045 211.52869010861198 5.241694382123752 205.7273812634138 5.381233531248855
20 205.6016403880337 5.526888966344417 226.6830757899429 5.897943790397374 157.42732418319758 4.852085373494875 157.42732418319758 4.852085373494875 185.16425975514423 5.911836019501164 215.90946505757432 5.607201610589601 209.01512853533123 5.208149405512655 203.5112573052188 5.321910218532147
21 201.83071112864488 5.415464391262124 223.57058578846383 5.8165760609130714 153.3205046683461 4.798283171081627 153.3205046683461 4.798283171081627 180.57251900649769 5.787922905533903 214.30962233826864 5.526122113761896 205.44933540750773 5.088645650136667 199.9707719093999 5.200612620868962
22 198.53692061747788 5.311009046232811 220.67223816141612 5.6922366083906155 149.27671300661268 4.724383486922901 149.27671300661268 4.724383486922901 176.41351540655415 5.731894407983069 212.70406006760484 5.490458348127642 203.00590019453205 5.041858958156671 196.77563180685982 5.128353339567814
23 195.12269338724323 5.255297318503944 218.4256293432954 5.611601213467408 145.61451562913675 4.631152427154166 145.61451562913675 4.631152427154166 172.3416188858221 5.646893810641889 210.5014557172524 5.399664701030828 201.3881288999771 4.968951255581523 193.63678981092275 5.028073961236088
24 191.7085755523481 5.1762605966584685 216.54091397074217 5.567976587975887 141.9623144921518 4.5865904277700045 141.9623144921518 4.5865904277700045 167.66158121037424 5.5027350998089535 209.0167020756564 5.368129416137617 198.86725177769898 4.872293137986032 190.46118318306205 4.919989644809168
25 188.61512361820016 5.118845102233191 214.79325313172077 5.551081169380321 138.3952088450272 4.460886160406022 138.3952088450272 4.460886160406022 163.8946443098542 5.435416327842919 207.63878228905648 5.342883969855574 195.8473344093305 4.807898400372018 187.22096508903036 4.82457152860395


==> figures/domains/xos_5.txt <==
step random_eval random_eval_err largest_coalitions largest_coalitions_err solve_greedy solve_greedy_err expected_ugreedy expected_ugreedy_err expected_greedy expected_greedy_err solve_greedy_worst solve_greedy_worst_err eval eval_err eval_lin eval_lin_err eval_ln_lin eval_ln_lin_err eval_ln eval_ln_err expected_best_states expected_best_states_err best_states best_states_err
0 6.307057799303482 0.2140893566157494 6.307057799303482 0.2140893566157494 6.307057799303482 0.2140893566157494 6.213981520346895 0.2266831700030436 6.213981520346895 0.2266831700030436 6.307057799303482 0.2140893566157494 6.307057799303482 0.2140893566157494 6.307057799303482 0.2140893566157494 6.307057799303482 0.2140893566157494 6.307057799303482 0.2140893566157494 6.213981520346895 0.2266831700030436 6.307057799303482 0.2140893566157494
1 5.589111456658871 0.19663377470197535 5.458713072899947 0.18880469932320157 4.7534016303649835 0.19337514660186733 5.327555897035743 0.1974482374956822 5.327555897035743 0.1974482374956822 5.960386988317973 0.19619007470064928 5.451137317196284 0.1877347133018198 5.45475790797467 0.19322025372646598 5.500867384803311 0.19909626906651146 5.458801530359669 0.19546905022388728 5.327555897035743 0.1974482374956822 4.7534016303649835 0.19337514660186733
2 4.933927111743139 0.18228927760572577 4.694979677929696 0.16417832665279655 3.7833362505480426 0.17340948934658046 4.563086002417478 0.17767605137232192 4.563086002417478 0.17767605137232192 5.615892546233128 0.17984270661290824 4.692853410172437 0.1607681515930108 4.67060196243956 0.17284230338856563 4.802071402237162 0.180835650969543 4.6925699418543765 0.17126050191528847 4.563086002417478 0.17767605137232192 3.7798773774905037 0.17319641863431928
3 4.316785724912695 0.16256587785427126 4.026416656199721 0.14762190850269158 3.0403398107056194 0.1520408398496702 3.852743280832781 0.1523420264967172 3.852743280832781 0.1523420264967172 5.271669645990164 0.1655206688568415 4.031624672828081 0.14704856338022948 3.961788465570475 0.1519383307195132 4.308651457312433 0.16574207324558615 4.040671317348906 0.1515011785107545 3.852743280832781 0.1523420264967172 3.0313695393733324 0.15128335142804852
4 3.800094763010464 0.14958812431451987 3.44264275693794 0.1261736051179569 2.473669865562395 0.13214646120668297 3.2605123315947275 0.13446091548603675 3.2605123315947275 0.13446091548603675 4.9412801980777905 0.15375230455659109 3.394008432551678 0.12881821945744867 3.4025544391945464 0.13328568158181214 3.796949778537717 0.15109262065684242 3.436047187306704 0.13192544464286526 3.2605123315947275 0.13446091548603675 2.44608538213606 0.12896566013537697
5 3.403100835767599 0.1346383194359353 2.932849895643141 0.11939947129033154 2.0220093626009548 0.11456824797034904 2.7588346119568423 0.11680975654018422 2.7588346119568423 0.11680975654018422 4.6015117589742855 0.14185706861768288 2.9280548734785725 0.12460552861192938 2.932849895643141 0.11939947129033154 3.393001895433558 0.1394823523172447 2.954795443623999 0.12209811133767381 2.7588346119568423 0.11680975654018422 1.9828981149123563 0.11039291842630479
6 3.0606490097010823 0.12252657766516051 2.6837103515187914 0.1106218531592669 1.6740846772305522 0.09887674392873093 2.474929838965478 0.10560260086865883 2.474929838965478 0.10560260086865883 4.286926472866338 0.13049917483001047 2.6390295260422585 0.11662634490567167 2.6062805782867513 0.11418504195757131 3.0052825042835583 0.12560384608908554 2.6157287317842464 0.11236631176150272 2.4356186486892017 0.10966781032468735 1.6407422358587302 0.09516883904356423
7 2.733004435940486 0.1119246543357169 2.4579276079323424 0.10266783094648824 1.4035475846367365 0.08627975995638473 2.1987372505025804 0.09691470189761946 2.1987372505025804 0.09691470189761946 3.9624052091640136 0.12075817129863449 2.3425710357283545 0.1073122775462213 2.3078436359677346 0.10407013917448837 2.683106262930691 0.11357099136556545 2.3206194534198534 0.10357798642793792 2.0877659770142327 0.09133547879721061 1.372418573336158 0.08311385176662418
8 2.428756075717924 0.1034463354411191 2.2254521250827786 0.09363228833171597 1.1798284599878097 0.07632854012796754 1.9324033958030342 0.08467488830758668 1.9324033958030342 0.08467488830758668 3.6766243579926363 0.11269790048384762 2.0466324805411884 0.09832862004823571 2.05979990787042 0.0945004648626802 2.4007164363737483 0.10272162081424115 2.1073485730645927 0.09572726327815016 1.8282751455640067 0.08096611062703367 1.1554434744130544 0.07409524973863721
9 2.1498287340728903 0.09322342821666854 1.9881431771970997 0.0835613834685463 0.9995293540118473 0.06798110555398779 1.6831063255726852 0.07464015439589025 1.6831063255726852 0.07464015439589025 3.38678995737347 0.10436327350164525 1.8137830619743252 0.08962585342110765 1.8147961666451768 0.08570276381429812 2.1504450228360765 0.09374599561306321 1.8815880499386726 0.08761646610845507 1.5336112097414978 0.06806307225838912 0.9764687041340587 0.06625315455255856
10 1.9284656657532941 0.08544704603430166 1.7705765140250893 0.07576686333368358 0.8463573115549408 0.06041483533082069 1.437479771644434 0.06518334355947336 1.437479771644434 0.06518334355947336 3.109105159738029 0.0949979559102294 1.6039153205932897 0.08188259019582343 1.6046973969624343 0.07806336120961595 1.9060350266497814 0.08469683141105133 1.6866885297640346 0.08019025573975568 1.2096682759071988 0.0539885856408406 0.82024590614688 0.05901594647884586
11 1.7044966137714572 0.076636364831325 1.5355402771794349 0.06786082495606292 0.7271338717924329 0.05505681981131751 1.2643027006390082 0.056937249022563544 1.2643027006390082 0.056937249022563544 2.8346625690076985 0.08721147914267728 1.4223321818029127 0.07332956603221882 1.4229822681910003 0.06964833167873771 1.703419115777403 0.07613470278016427 1.5197882115846582 0.07270723001359755 1.1183103981830103 0.05058615805287886 0.7069295562698658 0.05364898254336625
12 1.493589904147005 0.06869553748943065 1.3262956832797987 0.0586685362744563 0.626908522734948 0.05017773062174652 1.0953815308024608 0.04983670268908261 1.0953815308024608 0.04983670268908261 2.563346001392588 0.07966166840139224 1.2691501265746166 0.06604703763515361 1.223370657570389 0.06241114706281344 1.5099465357203783 0.06861247415777141 1.3495817031920692 0.0647888065291724 1.0276343088982052 0.04731632413111554 0.6108048619423136 0.04891973691421317
13 1.3115970651137716 0.06191584451211526 1.127339965509121 0.05181718388420202 0.5404689188900962 0.04556743692608652 0.954777637734199 0.04343599064303193 0.954777637734199 0.04343599064303193 2.3180733148874415 0.07397170967829136 1.107181764417825 0.05952311271002968 1.0501769459236052 0.053514915061503486 1.3349712634288076 0.06249304580289239 1.2017949496440192 0.059109961356264576 0.9381622970676828 0.04321782387114674 0.5275057162443155 0.04435253469286036
14 1.1560075583661145 0.055207784372741306 0.9626874100273966 0.0457757938898053 0.4641466762944135 0.0411250656587795 0.8623504994681731 0.04000628143489977 0.8623504994681731 0.04000628143489977 2.0791741132717916 0.06648279276116506 0.9645862029525137 0.05327229717033523 0.8833713755288541 0.04805926832647146 1.164542825477209 0.05483853077994413 1.0328659913788105 0.053761973721095827 0.8465952567387568 0.04627318759319291 0.453536546462792 0.03998540662151806
15 1.001080902506114 0.04979518223863539 0.7723879062645557 0.037918767798686144 0.39658292262033235 0.03666369403716567 0.7767323561390274 0.03600401040165508 0.7767323561390274 0.03600401040165508 1.8523907707596234 0.0600374202342594 0.8527740153619056 0.04783037205517891 0.7428463269553681 0.04145167295649989 1.0162167340707797 0.050068330274221605 0.9002261376796021 0.047943477436019295 0.728965025003711 0.04000327166117247 0.3881271170723481 0.035688678941543414
16 0.8790618742362052 0.04407995839764246 0.6919654153814121 0.03438930073068246 0.3348393695170596 0.03230854686086716 0.6906361808062601 0.0325124459223355 0.6906361808062601 0.0325124459223355 1.6325241565682154 0.05323194385823673 0.7334647158958209 0.042976851114451535 0.6678930116873778 0.03757289367825389 0.8733862237972535 0.04369265761421898 0.7721677793767845 0.041848867854248246 0.6511712628576828 0.03629808673089427 0.3293751786545499 0.03162616374061468
17 0.7568834344014967 0.03854792958426853 0.6113428128314878 0.031182732749978254 0.27984470017148316 0.028180354223329557 0.6048320795775665 0.029679714689390214 0.6048320795775665 0.029679714689390214 1.4301052376348176 0.04728507793461961 0.620262093486479 0.038265644045856015 0.5954668885814577 0.03324366176893284 0.752616455311152 0.03824958815268228 0.6475156313040693 0.035865679633797345 0.5692918252161366 0.029896785839739592 0.275507638452975 0.027674635161780682
18 0.6533377754626237 0.033761838451706466 0.533348381939513 0.027713595892710757 0.22908742479458483 0.02407636943854881 0.5210678735753153 0.025384843593497592 0.5210678735753153 0.025384843593497592 1.2220666330602306 0.04011452688295785 0.5217141492690642 0.03268522387057147 0.5302361975560261 0.029336844320169843 0.6399565899911223 0.033585476775533224 0.547474982015328 0.030123508733273924 0.49315986802701106 0.026894224607628837 0.22599421533735836 0.023766839420190568
19 0.5385647820377251 0.02985922090711271 0.45594684481875375 0.024152464151311233 0.18113338790624756 0.020233519574298375 0.4388767590285372 0.022829245318354 0.4388767590285372 0.022829245318354 1.0266945870530615 0.034684609218210406 0.4234990863848662 0.027919598615497608 0.4542598617971337 0.025945050905741264 0.5330618818432995 0.028391713643454393 0.4510588830708845 0.025477095456815414 0.41809396747987276 0.02301701375815016 0.1788560899138668 0.020023057710323637
20 0.4343973653535351 0.02493000517800343 0.37799705125918565 0.020090897315946744 0.1391418656907975 0.016599346045051255 0.3606733818733873 0.01936955628379908 0.3606733818733873 0.01936955628379908 0.8283956721803816 0.028280703295243424 0.33781967694067133 0.023370806565379373 0.3818879495530077 0.022772463485082512 0.42799802275162674 0.02292616644416127 0.36857549648982074 0.02151720942298763 0.3446868729255727 0.019662564340680977 0.13787508815111624 0.016388897560557357
21 0.3479802578316696 0.019212742782024148 0.2978333381224723 0.017259904766040148 0.10383505095727584 0.012949278604183628 0.2843957134744326 0.016164217692896173 0.2843957134744326 0.016164217692896173 0.6559308856741929 0.023128987628412766 0.2550678308076451 0.01831338795507425 0.30502011656396893 0.01825145958805025 0.3303903454662588 0.017335597794437448 0.28708222432361674 0.016777521104799697 0.2713841750866648 0.01605959688746517 0.10301482695292546 0.012787511822565845
22 0.2583484603594659 0.015165043831978735 0.2318221012078927 0.013898491509752637 0.07053974887002754 0.009472398828890678 0.20889917822785983 0.012203611260868006 0.20889917822785983 0.012203611260868006 0.4595845101123336 0.015775219842152816 0.18159517028362823 0.013320352565472282 0.22830962576955266 0.013982871897151427 0.23805173839203836 0.013726807663235025 0.2114605540876735 0.0135419612891092 0.20041099988578837 0.012932573943410856 0.0704260234047153 0.00943386780665042
23 0.1604214751840794 0.01025051333087455 0.15395037028342512 0.010130757069230488 0.04638750891714696 0.006265223557697382 0.13550417166172418 0.008904546395220946 0.13550417166172418 0.008904546395220946 0.29921726329557147 0.010797340846911283 0.11135876760336863 0.008265286190557497 0.14834639163169794 0.009843107559401886 0.156100937115293 0.009435835199575634 0.1391428062292454 0.009564075813984689 0.13086907313660595 0.008759847180137016 0.04638749913266697 0.006265220412978706
24 0.07675098911070474 0.0058229993842426 0.08123192358417251 0.006248872917020751 0.023046731443622025 0.0031313537996928973 0.06453099646084773 0.005476837540882351 0.06453099646084773 0.005476837540882351 0.13370980482612624 0.004740048701795049 0.054994579991998645 0.005505511993368012 0.07505893729983232 0.0058906390140245745 0.07666985325176567 0.006133971611066613 0.06691424646677319 0.005370467602140059 0.06453099646084773 0.005476837540882351 0.023046731443622025 0.0031313537996928965
25 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0


==> figures/domains/xos_better_ppo10.txt <==
step eval_ln eval_ln_err
0 348.82498316489824 8.44362655340028
1 328.92562883327116 7.9673373715683296
2 311.2854280551161 7.550168074400796
3 295.94148068793055 7.262177211650306
4 283.20786618008617 6.8254729607878035
5 270.7363028701378 6.530866059509792
6 262.2913286169364 6.321855214862064
7 255.5929064228685 6.1520249316310345
8 248.86026519856622 5.9659617297312675
9 241.66146335382555 5.79970315568527
10 235.37605598824163 5.655712196362428
11 229.51014389117282 5.550524090076854
12 223.3670679092462 5.406812662696999
13 218.19709123174437 5.224625843319343
14 213.1123243899447 5.070644141347165
15 209.2059047459313 4.980474219228665
16 204.8499790632933 4.867590705146072
17 199.4732452381946 4.800024942141834
18 195.93778857339046 4.687444595394726
19 191.19328149842187 4.590641076225998
20 186.8704798995793 4.580584302339792
21 182.46884403180695 4.534125091851662
22 179.1566007228364 4.496883355073625
23 175.89063506581508 4.4589449284856
24 172.9672337999065 4.39522491067418
25 169.89204367967898 4.333038820709001


==> figures/domains/xos_better_ppo5.txt <==
step eval_ln eval_ln_err
0 6.307057799303482 0.2140893566157494
1 5.478286780461658 0.19735929885749107
2 4.694615907123211 0.1780999008805301
3 4.043004994718019 0.16138119669607845
4 3.4218921288174755 0.14034367632704736
5 2.8900863228191827 0.12022091827995474
6 2.5353024557944885 0.10806578485552695
7 2.2036794256043755 0.09511128945473421
8 1.9328549793401926 0.0856822677143339
9 1.6540602544506051 0.07597205023333797
10 1.4063646541779418 0.06747158580247255
11 1.1609062351126551 0.05708838790403309
12 1.0154938295361031 0.05131496747133217
13 0.889250553415957 0.04793705344339806
14 0.7819940471618834 0.04443909482325537
15 0.6801034853610761 0.04056935027819543
16 0.5856423216411132 0.03658999924744515
17 0.4949103272700849 0.032668007723859
18 0.4108528908601778 0.027761721936234735
19 0.3327589250136988 0.023311638227588416
20 0.2566883117582128 0.01877594473571544
21 0.19262382139466477 0.015392823210855259
22 0.1309019109056692 0.01156233932386262
23 0.08170112260249568 0.007654218244317494
24 0.03728131121806826 0.0038580669289122577
25 0.0 0.0

